MINLP in Transmission Expansion Planning

Transmission expansion planning requires forecasts of demand for electric power and a model of the underlying physics, i.e., power flows. We present three approaches to deriving exact solutions to the transmission expansion planning problem in the alternating-current model, for a given load.

==> tables3/case2_01_table.txt <==
             |  DC VM |   VA   | PWL1 VM |  VA  | PWL2 VM |  VA  | IPM VM |  VA  | SDP VM |   VA   
-------------|--------|--------|---------|------|---------|------|--------|------|--------|--------
   Obj / T   | 700.00 |  0.02  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 | 877.78 |  0.25  
 RMSE / MAPE |  18.25 |  -0.09 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  9.73  |  -0.04 
      B1     |  1.00  |  0.00  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.95  |  0.00  
      B2     |  1.00  | -40.11 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  1.05  | -57.14 


==> tables3/case2_10_table.txt <==
             |  DC VM |   VA   | PWL1 VM |  VA  | PWL2 VM |  VA  | IPM VM |  VA  | SDP VM |   VA   
-------------|--------|--------|---------|------|---------|------|--------|------|--------|--------
   Obj / T   | 700.00 |  0.02  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 | 838.46 |  0.21  
 RMSE / MAPE |  6.45  |  -0.06 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  2.76  |  -0.02 
      B1     |  1.00  |  0.00  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.99  |  0.00  
      B2     |  1.00  | -20.05 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  1.05  | -27.43 


==> tables3/case2_11_table.txt <==
             |  DC VM |   VA   | PWL1 VM |  VA  | PWL2 VM |  VA  | IPM VM |  VA  | SDP VM |   VA   
-------------|--------|--------|---------|------|---------|------|--------|------|--------|--------
   Obj / T   | 700.00 |  0.02  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 | 800.00 |  0.21  
 RMSE / MAPE |  3.35  |  0.11  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  5.72  |  -0.03 
      B1     |  1.00  |  0.00  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  1.04  |  -0.00 
      B2     |  1.00  | -13.37 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  1.05  | -18.12 


==> tables3/console2.withSparsepop.txt <==
MATLAB is selecting SOFTWARE OPENGL rendering.

                            < M A T L A B (R) >
                  Copyright 1984-2014 The MathWorks, Inc.
                   R2014b (8.4.0.150421) 64-bit (glnxa64)
                             September 15, 2014

 
To get started, type one of these: helpwin, helpdesk, or demo.
For product information, visit www.mathworks.com.
 
>> [Warning: Function ishermitian has the same name as a MATLAB builtin. We suggest
you rename the function to avoid a potential name conflict.] 
[> In path at 109
  In addpath at 86
  In installOPFcluster at 4] 
[Warning: Function issymmetric has the same name as a MATLAB builtin. We suggest
you rename the function to avoid a potential name conflict.] 
[> In path at 109
  In addpath at 86
  In installOPFcluster at 4] 
>> 
out =

     []


out =

     0     0
     0     0
     0     0
     0     0
     0     0
     0     0
     0     0


stub =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod 


oplcmd =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod  garver6y56_000.dat

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.03s, took 0.033726s

Tried aggregator 2 times.
MIP Presolve eliminated 644 rows and 100 columns.
MIP Presolve modified 737 coefficients.
Aggregator did 25 substitutions.
Reduced MIP has 209 rows, 221 columns, and 1321 nonzeros.
Reduced MIP has 30 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (2.85 ticks)
Probing fixed 2 vars, tightened 77 bounds.
Probing time = 0.00 sec. (0.40 ticks)
Tried aggregator 1 time.
MIP Presolve eliminated 67 rows and 70 columns.
MIP Presolve modified 56 coefficients.
Reduced MIP has 142 rows, 151 columns, and 863 nonzeros.
Reduced MIP has 22 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (0.53 ticks)
Probing fixed 2 vars, tightened 42 bounds.
Probing time = 0.00 sec. (0.27 ticks)
Tried aggregator 1 time.
MIP Presolve eliminated 7 rows and 7 columns.
MIP Presolve modified 46 coefficients.
Reduced MIP has 135 rows, 144 columns, and 819 nonzeros.
Reduced MIP has 19 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (0.47 ticks)
Probing fixed 0 vars, tightened 28 bounds.
Probing time = 0.00 sec. (0.24 ticks)
Cover probing fixed 0 vars, tightened 12 bounds.
Clique table members: 3.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.00 sec. (0.89 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0    infeasible                                         85         

Root node processing (before b&c):
  Real time             =    0.02 sec. (8.22 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.02 sec. (8.22 ticks)

<<< solve, at 0.06s, took 0.0177362s


<<< no solution, at 0.06s, took 4.76837e-06s


status =

     1


cmdout =

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.03s, took 0.033726s

Tried aggregator 2 times.
MIP Presolve eliminated 644 rows and 100 columns.
MIP Presolve modified 737 coefficients.
Aggregator did 25 substitutions.
Reduced MIP has 209 rows, 221 columns, and 1321 nonzeros.
Reduced MIP has 30 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (2.85 ticks)
Probing fixed 2 vars, tightened 77 bounds.
Probing time = 0.00 sec. (0.40 ticks)
Tried aggregator 1 time.
MIP Presolve eliminated 67 rows and 70 columns.
MIP Presolve modified 56 coefficients.
Reduced MIP has 142 rows, 151 columns, and 863 nonzeros.
Reduced MIP has 22 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (0.53 ticks)
Probing fixed 2 vars, tightened 42 bounds.
Probing time = 0.00 sec. (0.27 ticks)
Tried aggregator 1 time.
MIP Presolve eliminated 7 rows and 7 columns.
MIP Presolve modified 46 coefficients.
Reduced MIP has 135 rows, 144 columns, and 819 nonzeros.
Reduced MIP has 19 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (0.47 ticks)
Probing fixed 0 vars, tightened 28 bounds.
Probing time = 0.00 sec. (0.24 ticks)
Cover probing fixed 0 vars, tightened 12 bounds.
Clique table members: 3.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.00 sec. (0.89 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0    infeasible                                         85         

Root node processing (before b&c):
  Real time             =    0.02 sec. (8.22 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.02 sec. (8.22 ticks)

<<< solve, at 0.06s, took 0.0177362s


<<< no solution, at 0.06s, took 4.76837e-06s




stub =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod 


oplcmd =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod  garver6y351_000.dat

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.07s, took 0.069824s

Tried aggregator 2 times.
MIP Presolve eliminated 412 rows and 111 columns.
MIP Presolve modified 3917 coefficients.
Aggregator did 15 substitutions.
Reduced MIP has 3187 rows, 958 columns, and 12299 nonzeros.
Reduced MIP has 84 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.02 sec. (18.48 ticks)
Probing fixed 5 vars, tightened 191 bounds.
Probing time = 0.01 sec. (1.31 ticks)
Cover probing fixed 0 vars, tightened 79 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 1865 rows and 400 columns.
MIP Presolve modified 363 coefficients.
Reduced MIP has 1322 rows, 558 columns, and 5583 nonzeros.
Reduced MIP has 52 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.01 sec. (5.07 ticks)
Probing fixed 2 vars, tightened 68 bounds.
Probing time = 0.00 sec. (1.62 ticks)
Cover probing fixed 0 vars, tightened 15 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 10 rows and 8 columns.
MIP Presolve modified 324 coefficients.
Reduced MIP has 1312 rows, 550 columns, and 5525 nonzeros.
Reduced MIP has 50 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (2.98 ticks)
Probing fixed 0 vars, tightened 62 bounds.
Probing time = 0.00 sec. (1.57 ticks)
Cover probing fixed 0 vars, tightened 3 bounds.
Clique table members: 4.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.01 sec. (14.95 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0    infeasible                                        300         

Root node processing (before b&c):
  Real time             =    0.09 sec. (64.25 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.09 sec. (64.25 ticks)

<<< solve, at 0.23s, took 0.093111s


<<< no solution, at 0.23s, took 5.00679e-06s


status =

     1


cmdout =

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.07s, took 0.069824s

Tried aggregator 2 times.
MIP Presolve eliminated 412 rows and 111 columns.
MIP Presolve modified 3917 coefficients.
Aggregator did 15 substitutions.
Reduced MIP has 3187 rows, 958 columns, and 12299 nonzeros.
Reduced MIP has 84 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.02 sec. (18.48 ticks)
Probing fixed 5 vars, tightened 191 bounds.
Probing time = 0.01 sec. (1.31 ticks)
Cover probing fixed 0 vars, tightened 79 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 1865 rows and 400 columns.
MIP Presolve modified 363 coefficients.
Reduced MIP has 1322 rows, 558 columns, and 5583 nonzeros.
Reduced MIP has 52 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.01 sec. (5.07 ticks)
Probing fixed 2 vars, tightened 68 bounds.
Probing time = 0.00 sec. (1.62 ticks)
Cover probing fixed 0 vars, tightened 15 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 10 rows and 8 columns.
MIP Presolve modified 324 coefficients.
Reduced MIP has 1312 rows, 550 columns, and 5525 nonzeros.
Reduced MIP has 50 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (2.98 ticks)
Probing fixed 0 vars, tightened 62 bounds.
Probing time = 0.00 sec. (1.57 ticks)
Cover probing fixed 0 vars, tightened 3 bounds.
Clique table members: 4.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.01 sec. (14.95 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0    infeasible                                        300         

Root node processing (before b&c):
  Real time             =    0.09 sec. (64.25 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.09 sec. (64.25 ticks)

<<< solve, at 0.23s, took 0.093111s


<<< no solution, at 0.23s, took 5.00679e-06s




MATPOWER Version 5.0, 17-Dec-2014 -- AC Optimal Power Flow
MATLAB Interior Point Solver -- MIPS, Version 1.1, 17-Dec-2014[Warning: Matrix is singular to working precision.] 
[> In mips at 461
  In mipsopf_solver at 139
  In opf_execute at 91
  In opf at 225
  In runopf at 96
  In tep5 at 80] 
[Warning: Matrix is singular to working precision.] 
[> In mips at 461
  In mipsopf_solver at 139
  In opf_execute at 91
  In opf at 225
  In runopf at 96
  In tep5 at 80] 

Numerically Failed

Did not converge in 2 iterations.

results = 

    version: '2'
    baseMVA: 100
        bus: [6x17 double]
        gen: [3x25 double]
     branch: [6x21 double]
    gencost: [3x8 double]
      order: [1x1 struct]
         om: [1x1 opf_model]
          x: [21x1 double]
         mu: [1x1 struct]
          f: 1.6062e+03
        var: [1x1 struct]
        nln: [1x1 struct]
         et: 0.3373
    success: 0
        raw: [1x1 struct]


formatted =

     0     0
     0     0
     0     0
     0     0
     0     0
     0     0
     0     0


MATPOWER Version 5.0, 17-Dec-2014 -- AC Optimal Power Flow
SDPOPF Version 1.0, 17-Jan-2014  --  Using SEDUMI.


err = 

  MException with properties:

    identifier: ''
       message: 'prim: Error in Prim's Algorithm. System is probably separ...'
         cause: {0x1 cell}
         stack: [7x1 struct]


primal =

     1


sparsecolo =

     0

++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
|    ID|      Constraint|                                      Type|
++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
|    #1|   Numeric value|               Element-wise inequality 1x1|
|    #2|   Numeric value|               Element-wise inequality 1x1|
|    #3|   Numeric value|               Element-wise inequality 1x1|
|    #4|   Numeric value|               Element-wise inequality 1x1|
|    #5|   Numeric value|               Element-wise inequality 1x1|
|    #6|   Numeric value|               Element-wise inequality 1x1|
|    #7|   Numeric value|               Element-wise inequality 1x1|
|    #8|   Numeric value|       Equality constraint (quadratic) 1x1|
|    #9|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #10|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #11|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #12|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #13|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #14|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #15|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #16|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #17|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #18|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #19|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #20|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #21|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #22|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #23|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #24|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #25|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #26|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #27|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #28|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #29|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #30|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #31|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #32|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #33|   Numeric value|                   Equality constraint 1x1|
|   #34|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #35|   Numeric value|   Element-wise inequality (quadratic) 1x1|
++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++

SparsePOP 2.99
by H.Waki, S.Kim, M.Kojima, M.Muramatsu,
   H.Sugimoto and M. Yamashita, February 2012

## 1 variable of POP is fixed.
## The equality constraints of the SeDuMi format primal SDP are linearly dependent,
   so 8 equalities are eliminated to restore the linear independence.
- SeDuMi Start -
- SeDuMi End -

## Computational Results by sparsePOP.m with SeDuMi ##
## Printed by printSolution.m ##
# Problem File Name   = nDim:15, mDim:27.
# parameters:
  relaxOrder          = 2
  sparseSW            = 1
  symbolicMath        = 0
  mex                 = 0
# SDP relaxation problem:
  size of A           = [1296,10545]
  no of nonzeros in A = 27499
  no of LP variables  = 8
  no of FR variables  = 278
  no of SDP blocks    = 30
  max size SDP block  = 66
  ave size SDP block  = 1.29e+01
  Dual SDP relaxation problem is infeasible.
  The original POP may be also infeasible.
# elapsed time:
  elapsedTime.readData    =     0.00
  elapsedTime.conversion  =     0.66
  elapsedTime.total       =     0.66
## SparsePOP cannot generate an approximate solution because
## the SDP relaxation problem is infeasible or the solution
## obtianed by sedumi is very inaccurate.

param = 

            relaxOrder: 2
              sparseSW: 1
    multiCliquesFactor: 1
             scalingSW: 1
               boundSW: 2
           eqTolerance: 0
          perturbation: 0
     reduceMomentMatSW: 1
     complementaritySW: 0
          reduceAMatSW: 1
             SDPsolver: 'sedumi'
           SDPsolverSW: 1
      SDPsolverEpsilon: 1.0000e-09
      SDPsolverOutFile: 0
          sdpaDataFile: ''
               matFile: ''
             POPsolver: ''
       detailedInfFile: ''
         printFileName: 1
            errorBdIdx: ''
             fValueUbd: ''
          symbolicMath: 0
                   mex: 0
            printLevel: [1 0]
           SquareOneSW: 1
              binarySW: 1
          aggressiveSW: 0
         developmentSW: 3


out_sol = 

      yalmiptime: 0.5284
      solvertime: 3.5414
            info: 'Successfully solved (sparsepop)'
         problem: 0
    solveroutput: [1x1 struct]
     solverinput: [1x1 struct]


obj =

        1160


tableTxt =

         | DC VM |  VA  | PWL1 VM |  VA  | PWL2 VM |  VA  | IPM VM |  VA  | SDP VM |  VA  | POP VM |  VA  
---------|-------|------|---------|------|---------|------|--------|------|--------|------|--------|------
 Obj / T |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B1   |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B2   |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B3   |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B4   |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B5   |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B6   |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 



out =

     []


MATPOWER Version 5.0, 17-Dec-2014 -- DC Optimal Power Flow
The interior-point algorithm uses a built-in starting point;
ignoring user-supplied X0.
Optimization terminated.

Converged in 0.35 seconds
Objective Function Value = 1840.00 $/hr
================================================================================
|     System Summary                                                           |
================================================================================

How many?                How much?              P (MW)            Q (MVAr)
---------------------    -------------------  -------------  -----------------
Buses              6     Total Gen Capacity    1140.0           0.0 to 0.0
Generators         3     On-line Capacity      1140.0           0.0 to 0.0
Committed Gens     3     Generation (actual)    760.0               0.0
Loads              5     Load                   760.0               0.0
  Fixed            5       Fixed                760.0               0.0
  Dispatchable     0       Dispatchable          -0.0 of -0.0      -0.0
Shunts             0     Shunt (inj)             -0.0               0.0
Branches           7     Losses (I^2 * Z)         0.00              0.00
Transformers       0     Branch Charging (inj)     -                0.0
Inter-ties         0     Total Inter-tie Flow     0.0               0.0
Areas              1

                          Minimum                      Maximum
                 -------------------------  --------------------------------
Voltage Magnitude   1.000 p.u. @ bus 1          1.000 p.u. @ bus 1   
Voltage Angle     -18.33 deg   @ bus 4         37.05 deg   @ bus 6   
Lambda P            2.00 $/MWh @ bus 6          4.00 $/MWh @ bus 1   
Lambda Q            0.00 $/MWh @ bus 1          0.00 $/MWh @ bus 1   

================================================================================
|     Area Summary                                                             |
================================================================================
Area  # of      # of Gens        # of Loads         # of    # of   # of   # of
 Num  Buses   Total  Online   Total  Fixed  Disp    Shunt   Brchs  Xfmrs   Ties
----  -----   -----  ------   -----  -----  -----   -----   -----  -----  -----
  1       6       3      3       5      5      0       0       7      0      0
----  -----   -----  ------   -----  -----  -----   -----   -----  -----  -----
Tot:      6       3      3       5      5      0       0       7      0      0

Area      Total Gen Capacity           On-line Gen Capacity         Generation
 Num     MW           MVAr            MW           MVAr             MW    MVAr
----   ------  ------------------   ------  ------------------    ------  ------
  1    1140.0      0.0 to 0.0       1140.0      0.0 to 0.0         760.0     0.0
----   ------  ------------------   ------  ------------------    ------  ------
Tot:   1140.0      0.0 to 0.0       1140.0      0.0 to 0.0         760.0     0.0

Area    Disp Load Cap       Disp Load         Fixed Load        Total Load
 Num      MW     MVAr       MW     MVAr       MW     MVAr       MW     MVAr
----    ------  ------    ------  ------    ------  ------    ------  ------
  1       -0.0    -0.0      -0.0    -0.0     760.0     0.0     760.0     0.0
----    ------  ------    ------  ------    ------  ------    ------  ------
Tot:      -0.0    -0.0      -0.0    -0.0     760.0     0.0     760.0     0.0

Area      Shunt Inj        Branch      Series Losses      Net Export
 Num      MW     MVAr     Charging      MW     MVAr       MW     MVAr
----    ------  ------    --------    ------  ------    ------  ------
  1       -0.0     0.0        0.0       0.00    0.00       0.0     0.0
----    ------  ------    --------    ------  ------    ------  ------
Tot:      -0.0     0.0        0.0       0.00    0.00       -       -

================================================================================
|     Generator Data                                                           |
================================================================================
 Gen   Bus   Status     Pg        Qg      Lambda ($/MVA-hr)
  #     #              (MW)     (MVAr)      P         Q    
----  -----  ------  --------  --------  --------  --------
  1      1      1     160.00      0.00      4.00      0.00
  2      3      1     240.00      0.00      4.00      0.00
  3      6      1     360.00      0.00      2.00      0.00
                     --------  --------
            Total:    760.00      0.00

================================================================================
|     Bus Data                                                                 |
================================================================================
 Bus      Voltage          Generation             Load          Lambda($/MVA-hr)
  #   Mag(pu) Ang(deg)   P (MW)   Q (MVAr)   P (MW)   Q (MVAr)     P        Q   
----- ------- --------  --------  --------  --------  --------  -------  -------
    1  1.000    0.000*   160.00      0.00     80.00      0.00     4.000     -
    2  1.000    6.112       -         -      240.00      0.00     4.000     -
    3  1.000    7.639    240.00      0.00     40.00      0.00     4.000     -
    4  1.000  -18.335       -         -      160.00      0.00     4.000     -
    5  1.000   -3.056       -         -      240.00      0.00     4.000     -
    6  1.000   37.051    360.00      0.00       -         -       2.000     -
                        --------  --------  --------  --------
               Total:    760.00      0.00    760.00      0.00

================================================================================
|     Branch Data                                                              |
================================================================================
Brnch   From   To    From Bus Injection   To Bus Injection     Loss (I^2 * Z)  
  #     Bus    Bus    P (MW)   Q (MVAr)   P (MW)   Q (MVAr)   P (MW)   Q (MVAr)
-----  -----  -----  --------  --------  --------  --------  --------  --------
   1      1      2    -26.67      0.00     26.67      0.00     0.000      0.00
   2      1      4     53.33      0.00    -53.33      0.00     0.000      0.00
   3      1      5     53.33      0.00    -53.33      0.00     0.000      0.00
   4      2      3    -13.33      0.00     13.33      0.00     0.000      0.00
   5      2      4    106.67      0.00   -106.67      0.00     0.000      0.00
   6      2      6   -360.00      0.00    360.00      0.00     0.000      0.00
   7      3      5    186.67      0.00   -186.67      0.00     0.000      0.00
                                                             --------  --------
                                                    Total:     0.000      0.00

================================================================================
|     Generation Constraints                                                   |
================================================================================
 Gen   Bus                Active Power Limits
  #     #    Pmin mu    Pmin       Pg       Pmax    Pmax mu
----  -----  -------  --------  --------  --------  -------
   1     1      -        0.00    160.00    160.00    3.000
   2     3      -        0.00    240.00    370.00      -  
   3     6      -        0.00    360.00    610.00      -  

================================================================================
|     Branch Flow Constraints                                                  |
================================================================================
Brnch   From     "From" End        Limit       "To" End        To
  #     Bus    Pf  mu     Pf      |Pmax|      Pt      Pt  mu   Bus
-----  -----  -------  --------  --------  --------  -------  -----
   1      1      -      -26.67    180.00     26.67      -        2
   2      1      -       53.33    150.00    -53.33      -        4
   3      1      -       53.33    360.00    -53.33      -        5
   4      2      -      -13.33    180.00     13.33      -        3
   5      2      -      106.67    180.00   -106.67      -        4
   6      2      -     -360.00    360.00    360.00     2.000     6
   7      3      -      186.67    360.00   -186.67      -        5

results = 

    version: '2'
    baseMVA: 100
        bus: [6x17 double]
        gen: [3x25 double]
     branch: [7x21 double]
    gencost: [3x8 double]
      order: [1x1 struct]
         om: [1x1 opf_model]
          x: [12x1 double]
         mu: [1x1 struct]
          f: 1.8400e+03
        var: [1x1 struct]
        lin: [1x1 struct]
         et: 0.3490
    success: 1
        raw: [1x1 struct]


formatted =

   1.0e+03 *

    1.8400    0.0003
    0.0010         0
    0.0010    0.0061
    0.0010    0.0076
    0.0010   -0.0183
    0.0010   -0.0031
    0.0010    0.0371


out =

   1.0e+03 *

    1.8400    0.0003
    0.0010         0
    0.0010    0.0061
    0.0010    0.0076
    0.0010   -0.0183
    0.0010   -0.0031
    0.0010    0.0371


stub =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod 


oplcmd =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod  garver6y56_001.dat

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.03s, took 0.0322199s

Tried aggregator 2 times.
MIP Presolve eliminated 640 rows and 95 columns.
MIP Presolve modified 575 coefficients.
Aggregator did 29 substitutions.
Reduced MIP has 209 rows, 222 columns, and 1338 nonzeros.
Reduced MIP has 30 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (2.89 ticks)
Probing fixed 2 vars, tightened 50 bounds.
Probing time = 0.00 sec. (0.34 ticks)
Tried aggregator 1 time.
MIP Presolve eliminated 4 rows and 6 columns.
MIP Presolve modified 64 coefficients.
Reduced MIP has 205 rows, 216 columns, and 1304 nonzeros.
Reduced MIP has 28 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (0.63 ticks)
Probing fixed 2 vars, tightened 44 bounds.
Probing time = 0.00 sec. (0.31 ticks)
Cover probing fixed 0 vars, tightened 19 bounds.
Clique table members: 6.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.00 sec. (3.29 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0     1293.3846    13                   1293.3846      198         
      0     0     1301.3090    14                    Cuts: 15      211         
      0     0     1306.4743    15                    Cuts: 10      234         
      0     0     1312.5521    12                    Cuts: 15      244         
      0     0     1314.8856    14                     Cuts: 3      250         
      0     0     1315.6663    16                     Cuts: 4      259         
      0     0     1320.4173    15                     Cuts: 9      271         
      0     0     1322.2655    17                     Cuts: 6      278         
      0     0     1322.2818    17                  MIRcuts: 1      279         
      0     0        cutoff                                        279         
Elapsed time = 0.07 sec. (46.18 ticks, tree = 0.00 MB, solutions = 0)

Implied bound cuts applied:  2
Flow cuts applied:  1
Mixed integer rounding cuts applied:  8
Zero-half cuts applied:  4
Lift and project cuts applied:  1
Gomory fractional cuts applied:  1

Root node processing (before b&c):
  Real time             =    0.07 sec. (46.18 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.07 sec. (46.18 ticks)

<<< solve, at 0.19s, took 0.069308s


<<< no solution, at 0.19s, took 5.00679e-06s


status =

     1


cmdout =

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.03s, took 0.0322199s

Tried aggregator 2 times.
MIP Presolve eliminated 640 rows and 95 columns.
MIP Presolve modified 575 coefficients.
Aggregator did 29 substitutions.
Reduced MIP has 209 rows, 222 columns, and 1338 nonzeros.
Reduced MIP has 30 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (2.89 ticks)
Probing fixed 2 vars, tightened 50 bounds.
Probing time = 0.00 sec. (0.34 ticks)
Tried aggregator 1 time.
MIP Presolve eliminated 4 rows and 6 columns.
MIP Presolve modified 64 coefficients.
Reduced MIP has 205 rows, 216 columns, and 1304 nonzeros.
Reduced MIP has 28 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (0.63 ticks)
Probing fixed 2 vars, tightened 44 bounds.
Probing time = 0.00 sec. (0.31 ticks)
Cover probing fixed 0 vars, tightened 19 bounds.
Clique table members: 6.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.00 sec. (3.29 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0     1293.3846    13                   1293.3846      198         
      0     0     1301.3090    14                    Cuts: 15      211         
      0     0     1306.4743    15                    Cuts: 10      234         
      0     0     1312.5521    12                    Cuts: 15      244         
      0     0     1314.8856    14                     Cuts: 3      250         
      0     0     1315.6663    16                     Cuts: 4      259         
      0     0     1320.4173    15                     Cuts: 9      271         
      0     0     1322.2655    17                     Cuts: 6      278         
      0     0     1322.2818    17                  MIRcuts: 1      279         
      0     0        cutoff                                        279         
Elapsed time = 0.07 sec. (46.18 ticks, tree = 0.00 MB, solutions = 0)

Implied bound cuts applied:  2
Flow cuts applied:  1
Mixed integer rounding cuts applied:  8
Zero-half cuts applied:  4
Lift and project cuts applied:  1
Gomory fractional cuts applied:  1

Root node processing (before b&c):
  Real time             =    0.07 sec. (46.18 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.07 sec. (46.18 ticks)

<<< solve, at 0.19s, took 0.069308s


<<< no solution, at 0.19s, took 5.00679e-06s




stub =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod 


oplcmd =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod  garver6y351_001.dat

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.06s, took 0.066577s

Tried aggregator 2 times.
MIP Presolve eliminated 408 rows and 106 columns.
MIP Presolve modified 2925 coefficients.
Aggregator did 19 substitutions.
Reduced MIP has 3187 rows, 959 columns, and 12356 nonzeros.
Reduced MIP has 84 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.02 sec. (18.78 ticks)
Probing fixed 5 vars, tightened 102 bounds.
Probing time = 0.00 sec. (1.16 ticks)
Cover probing fixed 0 vars, tightened 22 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 805 rows and 32 columns.
MIP Presolve modified 450 coefficients.
Reduced MIP has 2382 rows, 927 columns, and 9890 nonzeros.
Reduced MIP has 67 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.01 sec. (6.50 ticks)
Probing fixed 2 vars, tightened 68 bounds.
Probing time = 0.00 sec. (2.71 ticks)
Cover probing fixed 0 vars, tightened 82 bounds.
Clique table members: 5.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.05 sec. (59.65 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0     1197.5159    22                   1197.5159      635         
      0     0     1197.5159    18                     Cuts: 9      639         
      0     0     1197.5159    20                    Cuts: 16      649         
      0     0     1197.5159    20                     Cuts: 4      651         
      0     0        cutoff                                        651         
Elapsed time = 0.38 sec. (332.93 ticks, tree = 0.00 MB, solutions = 0)

Cover cuts applied:  2
Implied bound cuts applied:  1
Flow cuts applied:  1
Mixed integer rounding cuts applied:  6
Gomory fractional cuts applied:  1

Root node processing (before b&c):
  Real time             =    0.38 sec. (332.93 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.38 sec. (332.93 ticks)

<<< solve, at 1.2s, took 0.378806s


<<< no solution, at 1.2s, took 5.00679e-06s


status =

     1


cmdout =

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.06s, took 0.066577s

Tried aggregator 2 times.
MIP Presolve eliminated 408 rows and 106 columns.
MIP Presolve modified 2925 coefficients.
Aggregator did 19 substitutions.
Reduced MIP has 3187 rows, 959 columns, and 12356 nonzeros.
Reduced MIP has 84 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.02 sec. (18.78 ticks)
Probing fixed 5 vars, tightened 102 bounds.
Probing time = 0.00 sec. (1.16 ticks)
Cover probing fixed 0 vars, tightened 22 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 805 rows and 32 columns.
MIP Presolve modified 450 coefficients.
Reduced MIP has 2382 rows, 927 columns, and 9890 nonzeros.
Reduced MIP has 67 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.01 sec. (6.50 ticks)
Probing fixed 2 vars, tightened 68 bounds.
Probing time = 0.00 sec. (2.71 ticks)
Cover probing fixed 0 vars, tightened 82 bounds.
Clique table members: 5.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.05 sec. (59.65 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0     1197.5159    22                   1197.5159      635         
      0     0     1197.5159    18                     Cuts: 9      639         
      0     0     1197.5159    20                    Cuts: 16      649         
      0     0     1197.5159    20                     Cuts: 4      651         
      0     0        cutoff                                        651         
Elapsed time = 0.38 sec. (332.93 ticks, tree = 0.00 MB, solutions = 0)

Cover cuts applied:  2
Implied bound cuts applied:  1
Flow cuts applied:  1
Mixed integer rounding cuts applied:  6
Gomory fractional cuts applied:  1

Root node processing (before b&c):
  Real time             =    0.38 sec. (332.93 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.38 sec. (332.93 ticks)

<<< solve, at 1.2s, took 0.378806s


<<< no solution, at 1.2s, took 5.00679e-06s




MATPOWER Version 5.0, 17-Dec-2014 -- AC Optimal Power Flow
MATLAB Interior Point Solver -- MIPS, Version 1.1, 17-Dec-2014
Numerically Failed

Did not converge in 8 iterations.

results = 

    version: '2'
    baseMVA: 100
        bus: [6x17 double]
        gen: [3x25 double]
     branch: [7x21 double]
    gencost: [3x8 double]
      order: [1x1 struct]
         om: [1x1 opf_model]
          x: [21x1 double]
         mu: [1x1 struct]
          f: 2.0133e+03
        var: [1x1 struct]
        nln: [1x1 struct]
         et: 0.0686
    success: 0
        raw: [1x1 struct]


formatted =

     0     0
     0     0
     0     0
     0     0
     0     0
     0     0
     0     0


MATPOWER Version 5.0, 17-Dec-2014 -- AC Optimal Power Flow
SDPOPF Version 1.0, 17-Jan-2014  --  Using SEDUMI.

SeDuMi 1.3 by AdvOL, 2005-2008 and Jos F. Sturm, 1998-2003.
Alg = 2: xz-corrector, Adaptive Step-Differentiation, theta = 0.250, beta = 0.500
eqs m = 114, order n = 79, dim = 295, blocks = 16
nnz(A) = 496 + 0, nnz(ADA) = 3812, nnz(L) = 1963
 it :     b*y       gap    delta  rate   t/tP*  t/tD*   feas cg cg  prec
  0 :            1.45E+03 0.000
  1 :  -4.29E+03 5.18E+02 0.000 0.3575 0.9000 0.9000   2.28  1  1  1.7E+01
  2 :   1.05E+03 1.93E+02 0.000 0.3719 0.9000 0.9000   2.87  1  1  3.1E+00
  3 :   1.55E+03 6.12E+01 0.000 0.3178 0.9000 0.9000   1.58  1  1  8.0E-01
  4 :   1.61E+03 3.03E+01 0.000 0.4953 0.9000 0.9000   1.03  1  1  4.3E-01
  5 :   1.77E+03 1.45E+01 0.000 0.4771 0.9000 0.9000   0.31  1  1  3.5E-01
  6 :   2.21E+03 5.08E+00 0.000 0.3512 0.9000 0.9000  -0.43  1  1  3.4E-01
  7 :   8.74E+04 4.17E-02 0.000 0.0082 0.9990 0.9990  -0.82  1  1  4.3E-01
  8 :   2.13E+10 1.59E-07 0.000 0.0000 1.0000 1.0000  -1.00  1  1  
Primal infeasible, dual improving direction found.
iter seconds  |Ax|    [Ay]_+     |x|       |y|
  8      0.2   0.0e+00   0.0e+00   0.0e+00   8.1e+01

Detailed timing (sec)
   Pre          IPM          Post
2.908E-02    1.526E-01    1.043E-02    
Max-norms: ||b||=1.296000e+01, ||c|| = 3.960396e+03,
Cholesky |add|=0, |skip| = 0, ||L.L|| = 8.19615.

err = 

  MException with properties:

    identifier: ''
       message: 'Unbounded objective function '
         cause: {0x1 cell}
         stack: [6x1 struct]


primal =

     1


sparsecolo =

     0

++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
|    ID|      Constraint|                                      Type|
++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
|    #1|   Numeric value|               Element-wise inequality 1x1|
|    #2|   Numeric value|               Element-wise inequality 1x1|
|    #3|   Numeric value|               Element-wise inequality 1x1|
|    #4|   Numeric value|               Element-wise inequality 1x1|
|    #5|   Numeric value|               Element-wise inequality 1x1|
|    #6|   Numeric value|               Element-wise inequality 1x1|
|    #7|   Numeric value|               Element-wise inequality 1x1|
|    #8|   Numeric value|       Equality constraint (quadratic) 1x1|
|    #9|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #10|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #11|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #12|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #13|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #14|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #15|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #16|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #17|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #18|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #19|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #20|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #21|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #22|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #23|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #24|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #25|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #26|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #27|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #28|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #29|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #30|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #31|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #32|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #33|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #34|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #35|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #36|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #37|   Numeric value|   Element-wise inequality (quadratic) 1x1|
++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++

SparsePOP 2.99
by H.Waki, S.Kim, M.Kojima, M.Muramatsu,
   H.Sugimoto and M. Yamashita, February 2012

## The equality constraints of the SeDuMi format primal SDP are linearly dependent,
   so 19 equalities are eliminated to restore the linear independence.
- SeDuMi Start -
- SeDuMi End -

## Computational Results by sparsePOP.m with SeDuMi ##
## Printed by printSolution.m ##
# Problem File Name   = nDim:15, mDim:30.
# parameters:
  relaxOrder          = 2
  sparseSW            = 1
  symbolicMath        = 0
  mex                 = 0
# SDP relaxation problem:
  size of A           = [1861,15604]
  no of nonzeros in A = 34672
  no of LP variables  = 14
  no of FR variables  = 299
  no of SDP blocks    = 35
  max size SDP block  = 66
  ave size SDP block  = 1.44e+01
  Dual SDP relaxation problem is infeasible.
  The original POP may be also infeasible.
# elapsed time:
  elapsedTime.readData    =     0.00
  elapsedTime.conversion  =     0.47
  elapsedTime.total       =     0.47
## SparsePOP cannot generate an approximate solution because
## the SDP relaxation problem is infeasible or the solution
## obtianed by sedumi is very inaccurate.

param = 

            relaxOrder: 2
              sparseSW: 1
    multiCliquesFactor: 1
             scalingSW: 1
               boundSW: 2
           eqTolerance: 0
          perturbation: 0
     reduceMomentMatSW: 1
     complementaritySW: 0
          reduceAMatSW: 1
             SDPsolver: 'sedumi'
           SDPsolverSW: 1
      SDPsolverEpsilon: 1.0000e-09
      SDPsolverOutFile: 0
          sdpaDataFile: ''
               matFile: ''
             POPsolver: ''
       detailedInfFile: ''
         printFileName: 1
            errorBdIdx: ''
             fValueUbd: ''
          symbolicMath: 0
                   mex: 0
            printLevel: [1 0]
           SquareOneSW: 1
              binarySW: 1
          aggressiveSW: 0
         developmentSW: 3


out_sol = 

      yalmiptime: 0.1806
      solvertime: 4.2104
            info: 'Successfully solved (sparsepop)'
         problem: 0
    solveroutput: [1x1 struct]
     solverinput: [1x1 struct]


obj =

        1160


tableTxt =

         |  DC VM  |   VA   | PWL1 VM |  VA  | PWL2 VM |  VA  | IPM VM |  VA  | SDP VM |  VA  | POP VM |  VA  
---------|---------|--------|---------|------|---------|------|--------|------|--------|------|--------|------
 Obj / T | 1840.00 |  0.35  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B1   |   1.00  |  0.00  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B2   |   1.00  |  6.11  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B3   |   1.00  |  7.64  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B4   |   1.00  | -18.33 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B5   |   1.00  |  -3.06 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B6   |   1.00  |  37.05 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 



out =

     []


MATPOWER Version 5.0, 17-Dec-2014 -- DC Optimal Power Flow
The interior-point algorithm uses a built-in starting point;
ignoring user-supplied X0.
Exiting: One or more of the residuals, duality gap, or total relative error
 has stalled:
         the primal appears to be infeasible and the dual unbounded since
         the dual objective > 1e+10
         and the primal objective > -1e+6.

>>>>>  Did NOT converge (0.06 seconds)  <<<<<


results = 

    version: '2'
    baseMVA: 100
        bus: [6x17 double]
        gen: [3x25 double]
     branch: [7x21 double]
    gencost: [3x8 double]
      order: [1x1 struct]
         om: [1x1 opf_model]
          x: [12x1 double]
         mu: [1x1 struct]
          f: 1.3956e+03
        var: [1x1 struct]
        lin: [1x1 struct]
         et: 0.0613
    success: 0
        raw: [1x1 struct]


out =

     0     0
     0     0
     0     0
     0     0
     0     0
     0     0
     0     0


stub =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod 


oplcmd =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod  garver6y56_010.dat

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.03s, took 0.0318689s

Tried aggregator 2 times.
MIP Presolve eliminated 640 rows and 95 columns.
MIP Presolve modified 575 coefficients.
Aggregator did 29 substitutions.
Reduced MIP has 209 rows, 222 columns, and 1338 nonzeros.
Reduced MIP has 30 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (3.09 ticks)
Probing fixed 2 vars, tightened 52 bounds.
Probing time = 0.00 sec. (0.34 ticks)
Tried aggregator 1 time.
MIP Presolve eliminated 4 rows and 6 columns.
MIP Presolve modified 64 coefficients.
Reduced MIP has 205 rows, 216 columns, and 1304 nonzeros.
Reduced MIP has 28 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (0.64 ticks)
Probing fixed 2 vars, tightened 44 bounds.
Probing time = 0.00 sec. (0.34 ticks)
Cover probing fixed 0 vars, tightened 17 bounds.
Clique table members: 6.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.00 sec. (3.19 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0    infeasible                                        194         

Root node processing (before b&c):
  Real time             =    0.02 sec. (9.06 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.02 sec. (9.06 ticks)

<<< solve, at 0.06s, took 0.01683s


<<< no solution, at 0.06s, took 4.05312e-06s


status =

     1


cmdout =

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.03s, took 0.0318689s

Tried aggregator 2 times.
MIP Presolve eliminated 640 rows and 95 columns.
MIP Presolve modified 575 coefficients.
Aggregator did 29 substitutions.
Reduced MIP has 209 rows, 222 columns, and 1338 nonzeros.
Reduced MIP has 30 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (3.09 ticks)
Probing fixed 2 vars, tightened 52 bounds.
Probing time = 0.00 sec. (0.34 ticks)
Tried aggregator 1 time.
MIP Presolve eliminated 4 rows and 6 columns.
MIP Presolve modified 64 coefficients.
Reduced MIP has 205 rows, 216 columns, and 1304 nonzeros.
Reduced MIP has 28 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (0.64 ticks)
Probing fixed 2 vars, tightened 44 bounds.
Probing time = 0.00 sec. (0.34 ticks)
Cover probing fixed 0 vars, tightened 17 bounds.
Clique table members: 6.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.00 sec. (3.19 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0    infeasible                                        194         

Root node processing (before b&c):
  Real time             =    0.02 sec. (9.06 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.02 sec. (9.06 ticks)

<<< solve, at 0.06s, took 0.01683s


<<< no solution, at 0.06s, took 4.05312e-06s




stub =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod 


oplcmd =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod  garver6y351_010.dat

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.06s, took 0.0663209s

Tried aggregator 2 times.
MIP Presolve eliminated 408 rows and 106 columns.
MIP Presolve modified 2925 coefficients.
Aggregator did 19 substitutions.
Reduced MIP has 3187 rows, 959 columns, and 12356 nonzeros.
Reduced MIP has 84 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.02 sec. (21.17 ticks)
Probing fixed 5 vars, tightened 104 bounds.
Probing time = 0.00 sec. (1.15 ticks)
Cover probing fixed 0 vars, tightened 22 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 805 rows and 32 columns.
MIP Presolve modified 450 coefficients.
Reduced MIP has 2382 rows, 927 columns, and 9890 nonzeros.
Reduced MIP has 67 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.01 sec. (6.52 ticks)
Probing fixed 2 vars, tightened 68 bounds.
Probing time = 0.00 sec. (2.71 ticks)
Cover probing fixed 0 vars, tightened 87 bounds.
Clique table members: 5.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.04 sec. (45.53 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0    infeasible                                        550         

Root node processing (before b&c):
  Real time             =    0.11 sec. (87.89 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.11 sec. (87.89 ticks)

<<< solve, at 0.28s, took 0.107132s


<<< no solution, at 0.28s, took 4.05312e-06s


status =

     1


cmdout =

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.06s, took 0.0663209s

Tried aggregator 2 times.
MIP Presolve eliminated 408 rows and 106 columns.
MIP Presolve modified 2925 coefficients.
Aggregator did 19 substitutions.
Reduced MIP has 3187 rows, 959 columns, and 12356 nonzeros.
Reduced MIP has 84 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.02 sec. (21.17 ticks)
Probing fixed 5 vars, tightened 104 bounds.
Probing time = 0.00 sec. (1.15 ticks)
Cover probing fixed 0 vars, tightened 22 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 805 rows and 32 columns.
MIP Presolve modified 450 coefficients.
Reduced MIP has 2382 rows, 927 columns, and 9890 nonzeros.
Reduced MIP has 67 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.01 sec. (6.52 ticks)
Probing fixed 2 vars, tightened 68 bounds.
Probing time = 0.00 sec. (2.71 ticks)
Cover probing fixed 0 vars, tightened 87 bounds.
Clique table members: 5.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.04 sec. (45.53 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0    infeasible                                        550         

Root node processing (before b&c):
  Real time             =    0.11 sec. (87.89 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.11 sec. (87.89 ticks)

<<< solve, at 0.28s, took 0.107132s


<<< no solution, at 0.28s, took 4.05312e-06s




MATPOWER Version 5.0, 17-Dec-2014 -- AC Optimal Power Flow
MATLAB Interior Point Solver -- MIPS, Version 1.1, 17-Dec-2014
Numerically Failed

Did not converge in 7 iterations.

results = 

    version: '2'
    baseMVA: 100
        bus: [6x17 double]
        gen: [3x25 double]
     branch: [7x21 double]
    gencost: [3x8 double]
      order: [1x1 struct]
         om: [1x1 opf_model]
          x: [21x1 double]
         mu: [1x1 struct]
          f: 2.0021e+03
        var: [1x1 struct]
        nln: [1x1 struct]
         et: 0.0632
    success: 0
        raw: [1x1 struct]


formatted =

     0     0
     0     0
     0     0
     0     0
     0     0
     0     0
     0     0


MATPOWER Version 5.0, 17-Dec-2014 -- AC Optimal Power Flow
SDPOPF Version 1.0, 17-Jan-2014  --  Using SEDUMI.

SeDuMi 1.3 by AdvOL, 2005-2008 and Jos F. Sturm, 1998-2003.
Alg = 2: xz-corrector, Adaptive Step-Differentiation, theta = 0.250, beta = 0.500
eqs m = 114, order n = 79, dim = 295, blocks = 16
nnz(A) = 504 + 0, nnz(ADA) = 3812, nnz(L) = 1963
 it :     b*y       gap    delta  rate   t/tP*  t/tD*   feas cg cg  prec
  0 :            1.57E+03 0.000
  1 :  -3.81E+03 5.22E+02 0.000 0.3328 0.9000 0.9000   2.24  1  1  1.6E+01
  2 :   8.97E+02 1.97E+02 0.000 0.3765 0.9000 0.9000   2.57  1  1  3.4E+00
  3 :   1.50E+03 7.40E+01 0.000 0.3767 0.9000 0.9000   1.57  1  1  1.0E+00
  4 :   1.69E+03 3.67E+01 0.000 0.4956 0.9000 0.9000   0.76  1  1  7.3E-01
  5 :   2.64E+03 1.16E+01 0.000 0.3160 0.9000 0.9000  -0.38  1  1  8.6E-01
  6 :   5.71E+04 2.88E-01 0.000 0.0248 0.9900 0.9900  -0.78  1  1  9.4E-01
  7 :   3.19E+09 5.41E-06 0.000 0.0000 1.0000 1.0000  -0.99  1  1  
Primal infeasible, dual improving direction found.
iter seconds  |Ax|    [Ay]_+     |x|       |y|
  7      0.1   0.0e+00   0.0e+00   0.0e+00   3.6e+01

Detailed timing (sec)
   Pre          IPM          Post
8.439E-03    1.274E-01    1.066E-03    
Max-norms: ||b||=1.296000e+01, ||c|| = 3.960396e+03,
Cholesky |add|=0, |skip| = 0, ||L.L|| = 7.00073.

err = 

  MException with properties:

    identifier: ''
       message: 'Unbounded objective function '
         cause: {0x1 cell}
         stack: [6x1 struct]


primal =

     1


sparsecolo =

     0

++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
|    ID|      Constraint|                                      Type|
++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
|    #1|   Numeric value|               Element-wise inequality 1x1|
|    #2|   Numeric value|               Element-wise inequality 1x1|
|    #3|   Numeric value|               Element-wise inequality 1x1|
|    #4|   Numeric value|               Element-wise inequality 1x1|
|    #5|   Numeric value|               Element-wise inequality 1x1|
|    #6|   Numeric value|               Element-wise inequality 1x1|
|    #7|   Numeric value|               Element-wise inequality 1x1|
|    #8|   Numeric value|       Equality constraint (quadratic) 1x1|
|    #9|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #10|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #11|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #12|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #13|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #14|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #15|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #16|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #17|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #18|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #19|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #20|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #21|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #22|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #23|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #24|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #25|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #26|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #27|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #28|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #29|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #30|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #31|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #32|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #33|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #34|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #35|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #36|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #37|   Numeric value|   Element-wise inequality (quadratic) 1x1|
++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++

SparsePOP 2.99
by H.Waki, S.Kim, M.Kojima, M.Muramatsu,
   H.Sugimoto and M. Yamashita, February 2012

## The equality constraints of the SeDuMi format primal SDP are linearly dependent,
   so 33 equalities are eliminated to restore the linear independence.
- SeDuMi Start -
- SeDuMi End -

## Computational Results by sparsePOP.m with SeDuMi ##
## Printed by printSolution.m ##
# Problem File Name   = nDim:15, mDim:30.
# parameters:
  relaxOrder          = 2
  sparseSW            = 1
  symbolicMath        = 0
  mex                 = 0
# SDP relaxation problem:
  size of A           = [1736,13586]
  no of nonzeros in A = 34980
  no of LP variables  = 14
  no of FR variables  = 318
  no of SDP blocks    = 34
  max size SDP block  = 66
  ave size SDP block  = 1.45e+01
  Dual SDP relaxation problem is infeasible.
  The original POP may be also infeasible.
# elapsed time:
  elapsedTime.readData    =     0.00
  elapsedTime.conversion  =     0.45
  elapsedTime.total       =     0.45
## SparsePOP cannot generate an approximate solution because
## the SDP relaxation problem is infeasible or the solution
## obtianed by sedumi is very inaccurate.

param = 

            relaxOrder: 2
              sparseSW: 1
    multiCliquesFactor: 1
             scalingSW: 1
               boundSW: 2
           eqTolerance: 0
          perturbation: 0
     reduceMomentMatSW: 1
     complementaritySW: 0
          reduceAMatSW: 1
             SDPsolver: 'sedumi'
           SDPsolverSW: 1
      SDPsolverEpsilon: 1.0000e-09
      SDPsolverOutFile: 0
          sdpaDataFile: ''
               matFile: ''
             POPsolver: ''
       detailedInfFile: ''
         printFileName: 1
            errorBdIdx: ''
             fValueUbd: ''
          symbolicMath: 0
                   mex: 0
            printLevel: [1 0]
           SquareOneSW: 1
              binarySW: 1
          aggressiveSW: 0
         developmentSW: 3


out_sol = 

      yalmiptime: 0.1772
      solvertime: 3.4635
            info: 'Successfully solved (sparsepop)'
         problem: 0
    solveroutput: [1x1 struct]
     solverinput: [1x1 struct]


obj =

        1160


tableTxt =

         | DC VM |  VA  | PWL1 VM |  VA  | PWL2 VM |  VA  | IPM VM |  VA  | SDP VM |  VA  | POP VM |  VA  
---------|-------|------|---------|------|---------|------|--------|------|--------|------|--------|------
 Obj / T |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B1   |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B2   |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B3   |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B4   |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B5   |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B6   |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 



out =

     []


MATPOWER Version 5.0, 17-Dec-2014 -- DC Optimal Power Flow
The interior-point algorithm uses a built-in starting point;
ignoring user-supplied X0.
Optimization terminated.

Converged in 0.04 seconds
Objective Function Value = 1360.00 $/hr
================================================================================
|     System Summary                                                           |
================================================================================

How many?                How much?              P (MW)            Q (MVAr)
---------------------    -------------------  -------------  -----------------
Buses              6     Total Gen Capacity    1140.0           0.0 to 0.0
Generators         3     On-line Capacity      1140.0           0.0 to 0.0
Committed Gens     3     Generation (actual)    760.0               0.0
Loads              5     Load                   760.0               0.0
  Fixed            5       Fixed                760.0               0.0
  Dispatchable     0       Dispatchable          -0.0 of -0.0      -0.0
Shunts             0     Shunt (inj)             -0.0               0.0
Branches           8     Losses (I^2 * Z)         0.00              0.00
Transformers       0     Branch Charging (inj)     -                0.0
Inter-ties         0     Total Inter-tie Flow     0.0               0.0
Areas              1

                          Minimum                      Maximum
                 -------------------------  --------------------------------
Voltage Magnitude   1.000 p.u. @ bus 1          1.000 p.u. @ bus 1   
Voltage Angle      -7.78 deg   @ bus 2         36.60 deg   @ bus 6   
Lambda P            2.00 $/MWh @ bus 6          2.00 $/MWh @ bus 4   
Lambda Q            0.00 $/MWh @ bus 1          0.00 $/MWh @ bus 1   

================================================================================
|     Area Summary                                                             |
================================================================================
Area  # of      # of Gens        # of Loads         # of    # of   # of   # of
 Num  Buses   Total  Online   Total  Fixed  Disp    Shunt   Brchs  Xfmrs   Ties
----  -----   -----  ------   -----  -----  -----   -----   -----  -----  -----
  1       6       3      3       5      5      0       0       8      0      0
----  -----   -----  ------   -----  -----  -----   -----   -----  -----  -----
Tot:      6       3      3       5      5      0       0       8      0      0

Area      Total Gen Capacity           On-line Gen Capacity         Generation
 Num     MW           MVAr            MW           MVAr             MW    MVAr
----   ------  ------------------   ------  ------------------    ------  ------
  1    1140.0      0.0 to 0.0       1140.0      0.0 to 0.0         760.0     0.0
----   ------  ------------------   ------  ------------------    ------  ------
Tot:   1140.0      0.0 to 0.0       1140.0      0.0 to 0.0         760.0     0.0

Area    Disp Load Cap       Disp Load         Fixed Load        Total Load
 Num      MW     MVAr       MW     MVAr       MW     MVAr       MW     MVAr
----    ------  ------    ------  ------    ------  ------    ------  ------
  1       -0.0    -0.0      -0.0    -0.0     760.0     0.0     760.0     0.0
----    ------  ------    ------  ------    ------  ------    ------  ------
Tot:      -0.0    -0.0      -0.0    -0.0     760.0     0.0     760.0     0.0

Area      Shunt Inj        Branch      Series Losses      Net Export
 Num      MW     MVAr     Charging      MW     MVAr       MW     MVAr
----    ------  ------    --------    ------  ------    ------  ------
  1       -0.0     0.0        0.0       0.00    0.00       0.0     0.0
----    ------  ------    --------    ------  ------    ------  ------
Tot:      -0.0     0.0        0.0       0.00    0.00       -       -

================================================================================
|     Generator Data                                                           |
================================================================================
 Gen   Bus   Status     Pg        Qg      Lambda ($/MVA-hr)
  #     #              (MW)     (MVAr)      P         Q    
----  -----  ------  --------  --------  --------  --------
  1      1      1     160.00      0.00      2.00      0.00
  2      3      1       0.00      0.00      2.00      0.00
  3      6      1     600.00      0.00      2.00      0.00
                     --------  --------
            Total:    760.00      0.00

================================================================================
|     Bus Data                                                                 |
================================================================================
 Bus      Voltage          Generation             Load          Lambda($/MVA-hr)
  #   Mag(pu) Ang(deg)   P (MW)   Q (MVAr)   P (MW)   Q (MVAr)     P        Q   
----- ------- --------  --------  --------  --------  --------  -------  -------
    1  1.000    0.000*   160.00      0.00     80.00      0.00     2.000     -
    2  1.000   -7.782       -         -      240.00      0.00     2.000     -
    3  1.000    1.547      0.00      0.00     40.00      0.00     2.000     -
    4  1.000   20.782       -         -      160.00      0.00     2.000     -
    5  1.000   -6.102       -         -      240.00      0.00     2.000     -
    6  1.000   36.600    600.00      0.00       -         -       2.000     -
                        --------  --------  --------  --------
               Total:    760.00      0.00    760.00      0.00

================================================================================
|     Branch Data                                                              |
================================================================================
Brnch   From   To    From Bus Injection   To Bus Injection     Loss (I^2 * Z)  
  #     Bus    Bus    P (MW)   Q (MVAr)   P (MW)   Q (MVAr)   P (MW)   Q (MVAr)
-----  -----  -----  --------  --------  --------  --------  --------  --------
   1      1      2     33.95      0.00    -33.95      0.00     0.000      0.00
   2      1      4    -60.45      0.00     60.45      0.00     0.000      0.00
   3      1      5    106.50      0.00   -106.50      0.00     0.000      0.00
   4      2      3    -81.41      0.00     81.41      0.00     0.000      0.00
   5      2      4   -124.63      0.00    124.63      0.00     0.000      0.00
   6      3      5    133.50      0.00   -133.50      0.00     0.000      0.00
   7      3      6   -254.91      0.00    254.91      0.00     0.000      0.00
   8      4      6   -345.09      0.00    345.09      0.00     0.000      0.00
                                                             --------  --------
                                                    Total:     0.000      0.00

================================================================================
|     Generation Constraints                                                   |
================================================================================
 Gen   Bus                Active Power Limits
  #     #    Pmin mu    Pmin       Pg       Pmax    Pmax mu
----  -----  -------  --------  --------  --------  -------
   1     1      -        0.00    160.00    160.00    1.000
   2     3    2.000      0.00      0.00    370.00      -  
   3     6      -        0.00    600.00    610.00      -  

================================================================================
|     Branch Flow Constraints                                                  |
================================================================================
Brnch   From     "From" End        Limit       "To" End        To
  #     Bus    Pf  mu     Pf      |Pmax|      Pt      Pt  mu   Bus
-----  -----  -------  --------  --------  --------  -------  -----
   1      1      -       33.95    180.00    -33.95      -        2
   2      1      -      -60.45    150.00     60.45      -        4
   3      1      -      106.50    360.00   -106.50      -        5
   4      2      -      -81.41    180.00     81.41      -        3
   5      2      -     -124.63    180.00    124.63      -        4
   6      3      -      133.50    360.00   -133.50      -        5
   7      3      -     -254.91    360.00    254.91      -        6
   8      4      -     -345.09    360.00    345.09      -        6

results = 

    version: '2'
    baseMVA: 100
        bus: [6x17 double]
        gen: [3x25 double]
     branch: [8x21 double]
    gencost: [3x8 double]
      order: [1x1 struct]
         om: [1x1 opf_model]
          x: [12x1 double]
         mu: [1x1 struct]
          f: 1.3600e+03
        var: [1x1 struct]
        lin: [1x1 struct]
         et: 0.0436
    success: 1
        raw: [1x1 struct]


formatted =

   1.0e+03 *

    1.3600    0.0000
    0.0010         0
    0.0010   -0.0078
    0.0010    0.0015
    0.0010    0.0208
    0.0010   -0.0061
    0.0010    0.0366


out =

   1.0e+03 *

    1.3600    0.0000
    0.0010         0
    0.0010   -0.0078
    0.0010    0.0015
    0.0010    0.0208
    0.0010   -0.0061
    0.0010    0.0366


stub =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod 


oplcmd =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod  garver6y56_011.dat

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.03s, took 0.0317321s

Tried aggregator 2 times.
MIP Presolve eliminated 638 rows and 93 columns.
MIP Presolve modified 575 coefficients.
Aggregator did 27 substitutions.
Reduced MIP has 213 rows, 226 columns, and 1358 nonzeros.
Reduced MIP has 30 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (2.88 ticks)
Probing fixed 2 vars, tightened 45 bounds.
Probing time = 0.00 sec. (0.34 ticks)
Cover probing fixed 0 vars, tightened 1 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 4 rows and 6 columns.
MIP Presolve modified 56 coefficients.
Reduced MIP has 209 rows, 220 columns, and 1324 nonzeros.
Reduced MIP has 28 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (0.66 ticks)
Probing fixed 2 vars, tightened 49 bounds.
Probing time = 0.00 sec. (0.31 ticks)
Clique table members: 6.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.00 sec. (3.22 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0     1313.7908    12                   1313.7908      190         
      0     0     1315.5030    12                    Cuts: 10      200         
      0     0     1318.3654    12                    Cuts: 11      207         
      0     0     1320.9965    11                     Cuts: 9      212         
      0     0     1326.3614    12                     Cuts: 3      214         
      0     0        cutoff                                        214         
Elapsed time = 0.04 sec. (28.32 ticks, tree = 0.00 MB, solutions = 0)

Cover cuts applied:  2
Implied bound cuts applied:  3
Flow cuts applied:  5
Mixed integer rounding cuts applied:  5
Zero-half cuts applied:  2
Gomory fractional cuts applied:  1

Root node processing (before b&c):
  Real time             =    0.04 sec. (28.32 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.04 sec. (28.32 ticks)

<<< solve, at 0.12s, took 0.0439551s


<<< no solution, at 0.12s, took 5.00679e-06s


status =

     1


cmdout =

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.03s, took 0.0317321s

Tried aggregator 2 times.
MIP Presolve eliminated 638 rows and 93 columns.
MIP Presolve modified 575 coefficients.
Aggregator did 27 substitutions.
Reduced MIP has 213 rows, 226 columns, and 1358 nonzeros.
Reduced MIP has 30 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (2.88 ticks)
Probing fixed 2 vars, tightened 45 bounds.
Probing time = 0.00 sec. (0.34 ticks)
Cover probing fixed 0 vars, tightened 1 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 4 rows and 6 columns.
MIP Presolve modified 56 coefficients.
Reduced MIP has 209 rows, 220 columns, and 1324 nonzeros.
Reduced MIP has 28 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (0.66 ticks)
Probing fixed 2 vars, tightened 49 bounds.
Probing time = 0.00 sec. (0.31 ticks)
Clique table members: 6.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.00 sec. (3.22 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0     1313.7908    12                   1313.7908      190         
      0     0     1315.5030    12                    Cuts: 10      200         
      0     0     1318.3654    12                    Cuts: 11      207         
      0     0     1320.9965    11                     Cuts: 9      212         
      0     0     1326.3614    12                     Cuts: 3      214         
      0     0        cutoff                                        214         
Elapsed time = 0.04 sec. (28.32 ticks, tree = 0.00 MB, solutions = 0)

Cover cuts applied:  2
Implied bound cuts applied:  3
Flow cuts applied:  5
Mixed integer rounding cuts applied:  5
Zero-half cuts applied:  2
Gomory fractional cuts applied:  1

Root node processing (before b&c):
  Real time             =    0.04 sec. (28.32 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.04 sec. (28.32 ticks)

<<< solve, at 0.12s, took 0.0439551s


<<< no solution, at 0.12s, took 5.00679e-06s




stub =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod 


oplcmd =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod  garver6y351_011.dat

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.06s, took 0.0682092s

Tried aggregator 2 times.
MIP Presolve eliminated 406 rows and 104 columns.
MIP Presolve modified 2925 coefficients.
Aggregator did 17 substitutions.
Reduced MIP has 3191 rows, 963 columns, and 12376 nonzeros.
Reduced MIP has 84 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.02 sec. (18.68 ticks)
Probing fixed 5 vars, tightened 89 bounds.
Probing time = 0.00 sec. (1.14 ticks)
Cover probing fixed 0 vars, tightened 23 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 805 rows and 32 columns.
MIP Presolve modified 360 coefficients.
Reduced MIP has 2386 rows, 931 columns, and 9910 nonzeros.
Reduced MIP has 67 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.01 sec. (6.62 ticks)
Probing fixed 2 vars, tightened 68 bounds.
Probing time = 0.00 sec. (2.62 ticks)
Cover probing fixed 0 vars, tightened 16 bounds.
Clique table members: 5.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.04 sec. (49.61 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0     1056.0472    20                   1056.0472      554         
      0     0     1056.0472    16                    Cuts: 10      556         
      0     0     1056.1470    16                  MIRcuts: 7      563         
      0     0     1056.1470    16                  MIRcuts: 2      566         
      0     0     1056.2447    17                  MIRcuts: 2      568         
      0     0     1056.3480    16                  MIRcuts: 1      572         
      0     0        cutoff                                        574         
Elapsed time = 0.28 sec. (216.43 ticks, tree = 0.00 MB, solutions = 0)

Implied bound cuts applied:  1
Mixed integer rounding cuts applied:  8

Root node processing (before b&c):
  Real time             =    0.28 sec. (216.43 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.28 sec. (216.43 ticks)

<<< solve, at 1.63s, took 0.284108s


<<< no solution, at 1.63s, took 5.00679e-06s


status =

     1


cmdout =

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.06s, took 0.0682092s

Tried aggregator 2 times.
MIP Presolve eliminated 406 rows and 104 columns.
MIP Presolve modified 2925 coefficients.
Aggregator did 17 substitutions.
Reduced MIP has 3191 rows, 963 columns, and 12376 nonzeros.
Reduced MIP has 84 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.02 sec. (18.68 ticks)
Probing fixed 5 vars, tightened 89 bounds.
Probing time = 0.00 sec. (1.14 ticks)
Cover probing fixed 0 vars, tightened 23 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 805 rows and 32 columns.
MIP Presolve modified 360 coefficients.
Reduced MIP has 2386 rows, 931 columns, and 9910 nonzeros.
Reduced MIP has 67 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.01 sec. (6.62 ticks)
Probing fixed 2 vars, tightened 68 bounds.
Probing time = 0.00 sec. (2.62 ticks)
Cover probing fixed 0 vars, tightened 16 bounds.
Clique table members: 5.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.04 sec. (49.61 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0     1056.0472    20                   1056.0472      554         
      0     0     1056.0472    16                    Cuts: 10      556         
      0     0     1056.1470    16                  MIRcuts: 7      563         
      0     0     1056.1470    16                  MIRcuts: 2      566         
      0     0     1056.2447    17                  MIRcuts: 2      568         
      0     0     1056.3480    16                  MIRcuts: 1      572         
      0     0        cutoff                                        574         
Elapsed time = 0.28 sec. (216.43 ticks, tree = 0.00 MB, solutions = 0)

Implied bound cuts applied:  1
Mixed integer rounding cuts applied:  8

Root node processing (before b&c):
  Real time             =    0.28 sec. (216.43 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.28 sec. (216.43 ticks)

<<< solve, at 1.63s, took 0.284108s


<<< no solution, at 1.63s, took 5.00679e-06s




MATPOWER Version 5.0, 17-Dec-2014 -- AC Optimal Power Flow
MATLAB Interior Point Solver -- MIPS, Version 1.1, 17-Dec-2014
Numerically Failed

Did not converge in 9 iterations.

results = 

    version: '2'
    baseMVA: 100
        bus: [6x17 double]
        gen: [3x25 double]
     branch: [8x21 double]
    gencost: [3x8 double]
      order: [1x1 struct]
         om: [1x1 opf_model]
          x: [21x1 double]
         mu: [1x1 struct]
          f: 2.1057e+03
        var: [1x1 struct]
        nln: [1x1 struct]
         et: 0.0714
    success: 0
        raw: [1x1 struct]


formatted =

     0     0
     0     0
     0     0
     0     0
     0     0
     0     0
     0     0


MATPOWER Version 5.0, 17-Dec-2014 -- AC Optimal Power Flow
SDPOPF Version 1.0, 17-Jan-2014  --  Using SEDUMI.

SeDuMi 1.3 by AdvOL, 2005-2008 and Jos F. Sturm, 1998-2003.
Alg = 2: xz-corrector, Adaptive Step-Differentiation, theta = 0.250, beta = 0.500
eqs m = 126, order n = 85, dim = 313, blocks = 18
nnz(A) = 564 + 0, nnz(ADA) = 4356, nnz(L) = 2241
 it :     b*y       gap    delta  rate   t/tP*  t/tD*   feas cg cg  prec
  0 :            1.71E+03 0.000
  1 :  -4.38E+03 5.73E+02 0.000 0.3343 0.9000 0.9000   2.12  1  1  2.0E+01
  2 :   8.30E+02 2.22E+02 0.000 0.3874 0.9000 0.9000   2.86  1  1  4.0E+00
  3 :   1.32E+03 7.15E+01 0.000 0.3225 0.9000 0.9000   1.62  1  1  1.0E+00
  4 :   1.20E+03 2.54E+01 0.000 0.3549 0.9000 0.9000   1.19  1  1  3.6E-01
  5 :   1.23E+03 1.01E+01 0.000 0.3990 0.9000 0.9000   0.85  1  1  1.7E-01
  6 :   1.37E+03 5.82E+00 0.000 0.5748 0.9000 0.9000   0.38  1  1  1.3E-01
  7 :   1.59E+03 2.82E+00 0.000 0.4846 0.9000 0.9000   0.20  1  1  8.9E-02
  8 :   1.83E+03 9.01E-01 0.000 0.3193 0.9000 0.9000  -0.25  1  1  7.2E-02
  9 :   1.90E+03 2.33E-01 0.000 0.2591 0.9000 0.9000  -0.80  1  1  7.4E-02
 10 :   4.74E+04 1.84E-03 0.000 0.0079 0.9990 0.9990  -0.95  1  1  7.9E-02
 11 :   1.30E+11 7.18E-10 0.000 0.0000 1.0000 1.0000  -1.00  1  1  
Primal infeasible, dual improving direction found.
iter seconds  |Ax|    [Ay]_+     |x|       |y|
 11      0.2   0.0e+00   0.0e+00   0.0e+00   5.0e+02

Detailed timing (sec)
   Pre          IPM          Post
8.811E-03    2.122E-01    1.086E-03    
Max-norms: ||b||=1.296000e+01, ||c|| = 3.960396e+03,
Cholesky |add|=0, |skip| = 0, ||L.L|| = 23.9892.

err = 

  MException with properties:

    identifier: ''
       message: 'Unbounded objective function '
         cause: {0x1 cell}
         stack: [6x1 struct]


primal =

     1


sparsecolo =

     0

++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
|    ID|      Constraint|                                      Type|
++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
|    #1|   Numeric value|               Element-wise inequality 1x1|
|    #2|   Numeric value|               Element-wise inequality 1x1|
|    #3|   Numeric value|               Element-wise inequality 1x1|
|    #4|   Numeric value|               Element-wise inequality 1x1|
|    #5|   Numeric value|               Element-wise inequality 1x1|
|    #6|   Numeric value|               Element-wise inequality 1x1|
|    #7|   Numeric value|               Element-wise inequality 1x1|
|    #8|   Numeric value|       Equality constraint (quadratic) 1x1|
|    #9|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #10|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #11|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #12|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #13|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #14|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #15|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #16|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #17|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #18|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #19|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #20|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #21|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #22|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #23|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #24|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #25|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #26|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #27|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #28|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #29|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #30|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #31|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #32|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #33|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #34|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #35|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #36|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #37|   Numeric value|   Element-wise inequality (quadratic) 1x1|
++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++

SparsePOP 2.99
by H.Waki, S.Kim, M.Kojima, M.Muramatsu,
   H.Sugimoto and M. Yamashita, February 2012

## The equality constraints of the SeDuMi format primal SDP are linearly dependent,
   so 22 equalities are eliminated to restore the linear independence.
- SeDuMi Start -
- SeDuMi End -

## Computational Results by sparsePOP.m with SeDuMi ##
## Printed by printSolution.m ##
# Problem File Name   = nDim:15, mDim:30.
# parameters:
  relaxOrder          = 2
  sparseSW            = 1
  symbolicMath        = 0
  mex                 = 0
# SDP relaxation problem:
  size of A           = [2314,18617]
  no of nonzeros in A = 46765
  no of LP variables  = 14
  no of FR variables  = 419
  no of SDP blocks    = 34
  max size SDP block  = 91
  ave size SDP block  = 1.61e+01
  Dual SDP relaxation problem is infeasible.
  The original POP may be also infeasible.
# elapsed time:
  elapsedTime.readData    =     0.00
  elapsedTime.conversion  =     0.57
  elapsedTime.total       =     0.57
## SparsePOP cannot generate an approximate solution because
## the SDP relaxation problem is infeasible or the solution
## obtianed by sedumi is very inaccurate.

param = 

            relaxOrder: 2
              sparseSW: 1
    multiCliquesFactor: 1
             scalingSW: 1
               boundSW: 2
           eqTolerance: 0
          perturbation: 0
     reduceMomentMatSW: 1
     complementaritySW: 0
          reduceAMatSW: 1
             SDPsolver: 'sedumi'
           SDPsolverSW: 1
      SDPsolverEpsilon: 1.0000e-09
      SDPsolverOutFile: 0
          sdpaDataFile: ''
               matFile: ''
             POPsolver: ''
       detailedInfFile: ''
         printFileName: 1
            errorBdIdx: ''
             fValueUbd: ''
          symbolicMath: 0
                   mex: 0
            printLevel: [1 0]
           SquareOneSW: 1
              binarySW: 1
          aggressiveSW: 0
         developmentSW: 3


out_sol = 

      yalmiptime: 0.1813
      solvertime: 10.1846
            info: 'Successfully solved (sparsepop)'
         problem: 0
    solveroutput: [1x1 struct]
     solverinput: [1x1 struct]


obj =

        1160


tableTxt =

         |  DC VM  |   VA  | PWL1 VM |  VA  | PWL2 VM |  VA  | IPM VM |  VA  | SDP VM |  VA  | POP VM |  VA  
---------|---------|-------|---------|------|---------|------|--------|------|--------|------|--------|------
 Obj / T | 1360.00 |  0.04 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B1   |   1.00  |  0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B2   |   1.00  | -7.78 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B3   |   1.00  |  1.55 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B4   |   1.00  | 20.78 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B5   |   1.00  | -6.10 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B6   |   1.00  | 36.60 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 



out =

     []


MATPOWER Version 5.0, 17-Dec-2014 -- DC Optimal Power Flow
The interior-point algorithm uses a built-in starting point;
ignoring user-supplied X0.
Optimization terminated.

Converged in 0.06 seconds
Objective Function Value = 1840.00 $/hr
================================================================================
|     System Summary                                                           |
================================================================================

How many?                How much?              P (MW)            Q (MVAr)
---------------------    -------------------  -------------  -----------------
Buses              6     Total Gen Capacity    1140.0           0.0 to 0.0
Generators         3     On-line Capacity      1140.0           0.0 to 0.0
Committed Gens     3     Generation (actual)    760.0               0.0
Loads              5     Load                   760.0               0.0
  Fixed            5       Fixed                760.0               0.0
  Dispatchable     0       Dispatchable          -0.0 of -0.0      -0.0
Shunts             0     Shunt (inj)             -0.0               0.0
Branches           7     Losses (I^2 * Z)         0.00              0.00
Transformers       0     Branch Charging (inj)     -                0.0
Inter-ties         0     Total Inter-tie Flow     0.0               0.0
Areas              1

                          Minimum                      Maximum
                 -------------------------  --------------------------------
Voltage Magnitude   1.000 p.u. @ bus 1          1.000 p.u. @ bus 1   
Voltage Angle     -18.33 deg   @ bus 4         37.05 deg   @ bus 6   
Lambda P            2.00 $/MWh @ bus 6          4.00 $/MWh @ bus 1   
Lambda Q            0.00 $/MWh @ bus 1          0.00 $/MWh @ bus 1   

================================================================================
|     Area Summary                                                             |
================================================================================
Area  # of      # of Gens        # of Loads         # of    # of   # of   # of
 Num  Buses   Total  Online   Total  Fixed  Disp    Shunt   Brchs  Xfmrs   Ties
----  -----   -----  ------   -----  -----  -----   -----   -----  -----  -----
  1       6       3      3       5      5      0       0       7      0      0
----  -----   -----  ------   -----  -----  -----   -----   -----  -----  -----
Tot:      6       3      3       5      5      0       0       7      0      0

Area      Total Gen Capacity           On-line Gen Capacity         Generation
 Num     MW           MVAr            MW           MVAr             MW    MVAr
----   ------  ------------------   ------  ------------------    ------  ------
  1    1140.0      0.0 to 0.0       1140.0      0.0 to 0.0         760.0     0.0
----   ------  ------------------   ------  ------------------    ------  ------
Tot:   1140.0      0.0 to 0.0       1140.0      0.0 to 0.0         760.0     0.0

Area    Disp Load Cap       Disp Load         Fixed Load        Total Load
 Num      MW     MVAr       MW     MVAr       MW     MVAr       MW     MVAr
----    ------  ------    ------  ------    ------  ------    ------  ------
  1       -0.0    -0.0      -0.0    -0.0     760.0     0.0     760.0     0.0
----    ------  ------    ------  ------    ------  ------    ------  ------
Tot:      -0.0    -0.0      -0.0    -0.0     760.0     0.0     760.0     0.0

Area      Shunt Inj        Branch      Series Losses      Net Export
 Num      MW     MVAr     Charging      MW     MVAr       MW     MVAr
----    ------  ------    --------    ------  ------    ------  ------
  1       -0.0     0.0        0.0       0.00    0.00       0.0     0.0
----    ------  ------    --------    ------  ------    ------  ------
Tot:      -0.0     0.0        0.0       0.00    0.00       -       -

================================================================================
|     Generator Data                                                           |
================================================================================
 Gen   Bus   Status     Pg        Qg      Lambda ($/MVA-hr)
  #     #              (MW)     (MVAr)      P         Q    
----  -----  ------  --------  --------  --------  --------
  1      1      1     160.00      0.00      4.00      0.00
  2      3      1     240.00      0.00      4.00      0.00
  3      6      1     360.00      0.00      2.00      0.00
                     --------  --------
            Total:    760.00      0.00

================================================================================
|     Bus Data                                                                 |
================================================================================
 Bus      Voltage          Generation             Load          Lambda($/MVA-hr)
  #   Mag(pu) Ang(deg)   P (MW)   Q (MVAr)   P (MW)   Q (MVAr)     P        Q   
----- ------- --------  --------  --------  --------  --------  -------  -------
    1  1.000    0.000*   160.00      0.00     80.00      0.00     4.000     -
    2  1.000    6.112       -         -      240.00      0.00     4.000     -
    3  1.000    7.639    240.00      0.00     40.00      0.00     4.000     -
    4  1.000  -18.335       -         -      160.00      0.00     4.000     -
    5  1.000   -3.056       -         -      240.00      0.00     4.000     -
    6  1.000   37.051    360.00      0.00       -         -       2.000     -
                        --------  --------  --------  --------
               Total:    760.00      0.00    760.00      0.00

================================================================================
|     Branch Data                                                              |
================================================================================
Brnch   From   To    From Bus Injection   To Bus Injection     Loss (I^2 * Z)  
  #     Bus    Bus    P (MW)   Q (MVAr)   P (MW)   Q (MVAr)   P (MW)   Q (MVAr)
-----  -----  -----  --------  --------  --------  --------  --------  --------
   1      1      2    -26.67      0.00     26.67      0.00     0.000      0.00
   2      1      4     53.33      0.00    -53.33      0.00     0.000      0.00
   3      1      5     53.33      0.00    -53.33      0.00     0.000      0.00
   4      2      3    -13.33      0.00     13.33      0.00     0.000      0.00
   5      2      4    106.67      0.00   -106.67      0.00     0.000      0.00
   6      2      6   -360.00      0.00    360.00      0.00     0.000      0.00
   7      3      5    186.67      0.00   -186.67      0.00     0.000      0.00
                                                             --------  --------
                                                    Total:     0.000      0.00

================================================================================
|     Generation Constraints                                                   |
================================================================================
 Gen   Bus                Active Power Limits
  #     #    Pmin mu    Pmin       Pg       Pmax    Pmax mu
----  -----  -------  --------  --------  --------  -------
   1     1      -        0.00    160.00    160.00    3.000
   2     3      -        0.00    240.00    370.00      -  
   3     6      -        0.00    360.00    610.00      -  

================================================================================
|     Branch Flow Constraints                                                  |
================================================================================
Brnch   From     "From" End        Limit       "To" End        To
  #     Bus    Pf  mu     Pf      |Pmax|      Pt      Pt  mu   Bus
-----  -----  -------  --------  --------  --------  -------  -----
   1      1      -      -26.67    180.00     26.67      -        2
   2      1      -       53.33    150.00    -53.33      -        4
   3      1      -       53.33    360.00    -53.33      -        5
   4      2      -      -13.33    180.00     13.33      -        3
   5      2      -      106.67    180.00   -106.67      -        4
   6      2      -     -360.00    360.00    360.00     2.000     6
   7      3      -      186.67    360.00   -186.67      -        5

results = 

    version: '2'
    baseMVA: 100
        bus: [6x17 double]
        gen: [3x25 double]
     branch: [7x21 double]
    gencost: [3x8 double]
      order: [1x1 struct]
         om: [1x1 opf_model]
          x: [12x1 double]
         mu: [1x1 struct]
          f: 1.8400e+03
        var: [1x1 struct]
        lin: [1x1 struct]
         et: 0.0567
    success: 1
        raw: [1x1 struct]


formatted =

   1.0e+03 *

    1.8400    0.0001
    0.0010         0
    0.0010    0.0061
    0.0010    0.0076
    0.0010   -0.0183
    0.0010   -0.0031
    0.0010    0.0371


out =

   1.0e+03 *

    1.8400    0.0001
    0.0010         0
    0.0010    0.0061
    0.0010    0.0076
    0.0010   -0.0183
    0.0010   -0.0031
    0.0010    0.0371


stub =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod 


oplcmd =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod  garver6y56_100.dat

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.03s, took 0.037586s

Tried aggregator 2 times.
MIP Presolve eliminated 640 rows and 95 columns.
MIP Presolve modified 575 coefficients.
Aggregator did 29 substitutions.
Reduced MIP has 209 rows, 222 columns, and 1338 nonzeros.
Reduced MIP has 30 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (2.89 ticks)
Probing fixed 2 vars, tightened 47 bounds.
Probing time = 0.00 sec. (0.32 ticks)
Tried aggregator 1 time.
MIP Presolve eliminated 4 rows and 6 columns.
MIP Presolve modified 63 coefficients.
Reduced MIP has 205 rows, 216 columns, and 1304 nonzeros.
Reduced MIP has 28 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (0.63 ticks)
Probing fixed 2 vars, tightened 42 bounds.
Probing time = 0.00 sec. (0.30 ticks)
Cover probing fixed 0 vars, tightened 23 bounds.
Clique table members: 6.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.00 sec. (2.90 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0     1232.6347    13                   1232.6347      179         
      0     0     1253.4501    12                     Cuts: 7      193         
      0     0     1254.9393    13                     Cuts: 9      199         
      0     0     1284.2915    14                    Cuts: 12      209         
      0     0     1289.1118    14                    Cuts: 12      216         
      0     0     1296.4705    15                    Cuts: 10      222         
      0     0     1296.4705    15                  MIRcuts: 1      223         
      0     0        cutoff                                        223         
Elapsed time = 0.15 sec. (43.16 ticks, tree = 0.00 MB, solutions = 0)

Flow cuts applied:  1
Mixed integer rounding cuts applied:  9
Lift and project cuts applied:  2

Root node processing (before b&c):
  Real time             =    0.15 sec. (43.16 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.15 sec. (43.16 ticks)

<<< solve, at 1.15s, took 0.154694s


<<< no solution, at 1.15s, took 4.76837e-06s


status =

     1


cmdout =

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.03s, took 0.037586s

Tried aggregator 2 times.
MIP Presolve eliminated 640 rows and 95 columns.
MIP Presolve modified 575 coefficients.
Aggregator did 29 substitutions.
Reduced MIP has 209 rows, 222 columns, and 1338 nonzeros.
Reduced MIP has 30 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (2.89 ticks)
Probing fixed 2 vars, tightened 47 bounds.
Probing time = 0.00 sec. (0.32 ticks)
Tried aggregator 1 time.
MIP Presolve eliminated 4 rows and 6 columns.
MIP Presolve modified 63 coefficients.
Reduced MIP has 205 rows, 216 columns, and 1304 nonzeros.
Reduced MIP has 28 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (0.63 ticks)
Probing fixed 2 vars, tightened 42 bounds.
Probing time = 0.00 sec. (0.30 ticks)
Cover probing fixed 0 vars, tightened 23 bounds.
Clique table members: 6.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.00 sec. (2.90 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0     1232.6347    13                   1232.6347      179         
      0     0     1253.4501    12                     Cuts: 7      193         
      0     0     1254.9393    13                     Cuts: 9      199         
      0     0     1284.2915    14                    Cuts: 12      209         
      0     0     1289.1118    14                    Cuts: 12      216         
      0     0     1296.4705    15                    Cuts: 10      222         
      0     0     1296.4705    15                  MIRcuts: 1      223         
      0     0        cutoff                                        223         
Elapsed time = 0.15 sec. (43.16 ticks, tree = 0.00 MB, solutions = 0)

Flow cuts applied:  1
Mixed integer rounding cuts applied:  9
Lift and project cuts applied:  2

Root node processing (before b&c):
  Real time             =    0.15 sec. (43.16 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.15 sec. (43.16 ticks)

<<< solve, at 1.15s, took 0.154694s


<<< no solution, at 1.15s, took 4.76837e-06s




stub =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod 


oplcmd =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod  garver6y351_100.dat

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.07s, took 0.071193s

Tried aggregator 2 times.
MIP Presolve eliminated 408 rows and 106 columns.
MIP Presolve modified 2925 coefficients.
Aggregator did 19 substitutions.
Reduced MIP has 3187 rows, 959 columns, and 12356 nonzeros.
Reduced MIP has 84 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.02 sec. (18.78 ticks)
Probing fixed 4 vars, tightened 100 bounds.
Probing time = 0.01 sec. (1.17 ticks)
Cover probing fixed 0 vars, tightened 22 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 800 rows and 28 columns.
MIP Presolve modified 453 coefficients.
Reduced MIP has 2387 rows, 931 columns, and 9916 nonzeros.
Reduced MIP has 68 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.01 sec. (6.51 ticks)
Probing fixed 2 vars, tightened 63 bounds.
Probing time = 0.00 sec. (2.80 ticks)
Cover probing fixed 0 vars, tightened 86 bounds.
Clique table members: 5.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.05 sec. (58.47 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0     1211.3817    23                   1211.3817      651         
      0     0     1211.3817    17                    Cuts: 20      666         
      0     0     1211.4041    21                    Cuts: 14      674         
      0     0     1212.0138    18                    Cuts: 20      681         
      0     0     1212.0185    21                  MIRcuts: 3      683         
      0     0        cutoff                                        683         
Elapsed time = 0.53 sec. (428.47 ticks, tree = 0.00 MB, solutions = 0)

Implied bound cuts applied:  4
Flow cuts applied:  1
Mixed integer rounding cuts applied:  16
Gomory fractional cuts applied:  1

Root node processing (before b&c):
  Real time             =    0.53 sec. (428.47 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.53 sec. (428.47 ticks)

<<< solve, at 2.67s, took 0.528517s


<<< no solution, at 2.67s, took 5.00679e-06s


status =

     1


cmdout =

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.07s, took 0.071193s

Tried aggregator 2 times.
MIP Presolve eliminated 408 rows and 106 columns.
MIP Presolve modified 2925 coefficients.
Aggregator did 19 substitutions.
Reduced MIP has 3187 rows, 959 columns, and 12356 nonzeros.
Reduced MIP has 84 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.02 sec. (18.78 ticks)
Probing fixed 4 vars, tightened 100 bounds.
Probing time = 0.01 sec. (1.17 ticks)
Cover probing fixed 0 vars, tightened 22 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 800 rows and 28 columns.
MIP Presolve modified 453 coefficients.
Reduced MIP has 2387 rows, 931 columns, and 9916 nonzeros.
Reduced MIP has 68 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.01 sec. (6.51 ticks)
Probing fixed 2 vars, tightened 63 bounds.
Probing time = 0.00 sec. (2.80 ticks)
Cover probing fixed 0 vars, tightened 86 bounds.
Clique table members: 5.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.05 sec. (58.47 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0     1211.3817    23                   1211.3817      651         
      0     0     1211.3817    17                    Cuts: 20      666         
      0     0     1211.4041    21                    Cuts: 14      674         
      0     0     1212.0138    18                    Cuts: 20      681         
      0     0     1212.0185    21                  MIRcuts: 3      683         
      0     0        cutoff                                        683         
Elapsed time = 0.53 sec. (428.47 ticks, tree = 0.00 MB, solutions = 0)

Implied bound cuts applied:  4
Flow cuts applied:  1
Mixed integer rounding cuts applied:  16
Gomory fractional cuts applied:  1

Root node processing (before b&c):
  Real time             =    0.53 sec. (428.47 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.53 sec. (428.47 ticks)

<<< solve, at 2.67s, took 0.528517s


<<< no solution, at 2.67s, took 5.00679e-06s




MATPOWER Version 5.0, 17-Dec-2014 -- AC Optimal Power Flow
MATLAB Interior Point Solver -- MIPS, Version 1.1, 17-Dec-2014
Numerically Failed

Did not converge in 8 iterations.

results = 

    version: '2'
    baseMVA: 100
        bus: [6x17 double]
        gen: [3x25 double]
     branch: [7x21 double]
    gencost: [3x8 double]
      order: [1x1 struct]
         om: [1x1 opf_model]
          x: [21x1 double]
         mu: [1x1 struct]
          f: 2.0133e+03
        var: [1x1 struct]
        nln: [1x1 struct]
         et: 0.0991
    success: 0
        raw: [1x1 struct]


formatted =

     0     0
     0     0
     0     0
     0     0
     0     0
     0     0
     0     0


MATPOWER Version 5.0, 17-Dec-2014 -- AC Optimal Power Flow
SDPOPF Version 1.0, 17-Jan-2014  --  Using SEDUMI.

SeDuMi 1.3 by AdvOL, 2005-2008 and Jos F. Sturm, 1998-2003.
Alg = 2: xz-corrector, Adaptive Step-Differentiation, theta = 0.250, beta = 0.500
eqs m = 114, order n = 79, dim = 295, blocks = 16
nnz(A) = 496 + 0, nnz(ADA) = 3812, nnz(L) = 1963
 it :     b*y       gap    delta  rate   t/tP*  t/tD*   feas cg cg  prec
  0 :            1.45E+03 0.000
  1 :  -4.29E+03 5.18E+02 0.000 0.3575 0.9000 0.9000   2.28  1  1  1.7E+01
  2 :   1.05E+03 1.93E+02 0.000 0.3719 0.9000 0.9000   2.87  1  1  3.1E+00
  3 :   1.55E+03 6.12E+01 0.000 0.3178 0.9000 0.9000   1.58  1  1  8.0E-01
  4 :   1.61E+03 3.03E+01 0.000 0.4953 0.9000 0.9000   1.03  1  1  4.3E-01
  5 :   1.77E+03 1.45E+01 0.000 0.4771 0.9000 0.9000   0.31  1  1  3.5E-01
  6 :   2.21E+03 5.08E+00 0.000 0.3512 0.9000 0.9000  -0.43  1  1  3.4E-01
  7 :   8.74E+04 4.17E-02 0.000 0.0082 0.9990 0.9990  -0.82  1  1  4.3E-01
  8 :   2.13E+10 1.59E-07 0.000 0.0000 1.0000 1.0000  -1.00  1  1  
Primal infeasible, dual improving direction found.
iter seconds  |Ax|    [Ay]_+     |x|       |y|
  8      0.1   0.0e+00   0.0e+00   0.0e+00   8.1e+01

Detailed timing (sec)
   Pre          IPM          Post
1.017E-02    1.426E-01    1.076E-03    
Max-norms: ||b||=1.296000e+01, ||c|| = 3.960396e+03,
Cholesky |add|=0, |skip| = 0, ||L.L|| = 8.19615.

err = 

  MException with properties:

    identifier: ''
       message: 'Unbounded objective function '
         cause: {0x1 cell}
         stack: [6x1 struct]


primal =

     1


sparsecolo =

     0

++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
|    ID|      Constraint|                                      Type|
++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
|    #1|   Numeric value|               Element-wise inequality 1x1|
|    #2|   Numeric value|               Element-wise inequality 1x1|
|    #3|   Numeric value|               Element-wise inequality 1x1|
|    #4|   Numeric value|               Element-wise inequality 1x1|
|    #5|   Numeric value|               Element-wise inequality 1x1|
|    #6|   Numeric value|               Element-wise inequality 1x1|
|    #7|   Numeric value|               Element-wise inequality 1x1|
|    #8|   Numeric value|       Equality constraint (quadratic) 1x1|
|    #9|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #10|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #11|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #12|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #13|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #14|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #15|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #16|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #17|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #18|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #19|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #20|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #21|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #22|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #23|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #24|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #25|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #26|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #27|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #28|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #29|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #30|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #31|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #32|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #33|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #34|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #35|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #36|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #37|   Numeric value|   Element-wise inequality (quadratic) 1x1|
++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++

SparsePOP 2.99
by H.Waki, S.Kim, M.Kojima, M.Muramatsu,
   H.Sugimoto and M. Yamashita, February 2012

## The equality constraints of the SeDuMi format primal SDP are linearly dependent,
   so 19 equalities are eliminated to restore the linear independence.
- SeDuMi Start -
- SeDuMi End -

## Computational Results by sparsePOP.m with SeDuMi ##
## Printed by printSolution.m ##
# Problem File Name   = nDim:15, mDim:30.
# parameters:
  relaxOrder          = 2
  sparseSW            = 1
  symbolicMath        = 0
  mex                 = 0
# SDP relaxation problem:
  size of A           = [1861,15604]
  no of nonzeros in A = 34672
  no of LP variables  = 14
  no of FR variables  = 299
  no of SDP blocks    = 35
  max size SDP block  = 66
  ave size SDP block  = 1.44e+01
  Dual SDP relaxation problem is infeasible.
  The original POP may be also infeasible.
# elapsed time:
  elapsedTime.readData    =     0.00
  elapsedTime.conversion  =     0.47
  elapsedTime.total       =     0.47
## SparsePOP cannot generate an approximate solution because
## the SDP relaxation problem is infeasible or the solution
## obtianed by sedumi is very inaccurate.

param = 

            relaxOrder: 2
              sparseSW: 1
    multiCliquesFactor: 1
             scalingSW: 1
               boundSW: 2
           eqTolerance: 0
          perturbation: 0
     reduceMomentMatSW: 1
     complementaritySW: 0
          reduceAMatSW: 1
             SDPsolver: 'sedumi'
           SDPsolverSW: 1
      SDPsolverEpsilon: 1.0000e-09
      SDPsolverOutFile: 0
          sdpaDataFile: ''
               matFile: ''
             POPsolver: ''
       detailedInfFile: ''
         printFileName: 1
            errorBdIdx: ''
             fValueUbd: ''
          symbolicMath: 0
                   mex: 0
            printLevel: [1 0]
           SquareOneSW: 1
              binarySW: 1
          aggressiveSW: 0
         developmentSW: 3


out_sol = 

      yalmiptime: 0.1787
      solvertime: 4.3191
            info: 'Successfully solved (sparsepop)'
         problem: 0
    solveroutput: [1x1 struct]
     solverinput: [1x1 struct]


obj =

        1160


tableTxt =

         |  DC VM  |   VA   | PWL1 VM |  VA  | PWL2 VM |  VA  | IPM VM |  VA  | SDP VM |  VA  | POP VM |  VA  
---------|---------|--------|---------|------|---------|------|--------|------|--------|------|--------|------
 Obj / T | 1840.00 |  0.06  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B1   |   1.00  |  0.00  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B2   |   1.00  |  6.11  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B3   |   1.00  |  7.64  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B4   |   1.00  | -18.33 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B5   |   1.00  |  -3.06 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B6   |   1.00  |  37.05 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 



out =

     []


MATPOWER Version 5.0, 17-Dec-2014 -- DC Optimal Power Flow
The interior-point algorithm uses a built-in starting point;
ignoring user-supplied X0.
Optimization terminated.

Converged in 0.09 seconds
Objective Function Value = 1360.00 $/hr
================================================================================
|     System Summary                                                           |
================================================================================

How many?                How much?              P (MW)            Q (MVAr)
---------------------    -------------------  -------------  -----------------
Buses              6     Total Gen Capacity    1140.0           0.0 to 0.0
Generators         3     On-line Capacity      1140.0           0.0 to 0.0
Committed Gens     3     Generation (actual)    760.0               0.0
Loads              5     Load                   760.0               0.0
  Fixed            5       Fixed                760.0               0.0
  Dispatchable     0       Dispatchable          -0.0 of -0.0      -0.0
Shunts             0     Shunt (inj)             -0.0               0.0
Branches           8     Losses (I^2 * Z)         0.00              0.00
Transformers       0     Branch Charging (inj)     -                0.0
Inter-ties         0     Total Inter-tie Flow     0.0               0.0
Areas              1

                          Minimum                      Maximum
                 -------------------------  --------------------------------
Voltage Magnitude   1.000 p.u. @ bus 1          1.000 p.u. @ bus 1   
Voltage Angle      -9.77 deg   @ bus 5         33.98 deg   @ bus 6   
Lambda P            2.00 $/MWh @ bus 6          2.00 $/MWh @ bus 3   
Lambda Q            0.00 $/MWh @ bus 1          0.00 $/MWh @ bus 1   

================================================================================
|     Area Summary                                                             |
================================================================================
Area  # of      # of Gens        # of Loads         # of    # of   # of   # of
 Num  Buses   Total  Online   Total  Fixed  Disp    Shunt   Brchs  Xfmrs   Ties
----  -----   -----  ------   -----  -----  -----   -----   -----  -----  -----
  1       6       3      3       5      5      0       0       8      0      0
----  -----   -----  ------   -----  -----  -----   -----   -----  -----  -----
Tot:      6       3      3       5      5      0       0       8      0      0

Area      Total Gen Capacity           On-line Gen Capacity         Generation
 Num     MW           MVAr            MW           MVAr             MW    MVAr
----   ------  ------------------   ------  ------------------    ------  ------
  1    1140.0      0.0 to 0.0       1140.0      0.0 to 0.0         760.0     0.0
----   ------  ------------------   ------  ------------------    ------  ------
Tot:   1140.0      0.0 to 0.0       1140.0      0.0 to 0.0         760.0     0.0

Area    Disp Load Cap       Disp Load         Fixed Load        Total Load
 Num      MW     MVAr       MW     MVAr       MW     MVAr       MW     MVAr
----    ------  ------    ------  ------    ------  ------    ------  ------
  1       -0.0    -0.0      -0.0    -0.0     760.0     0.0     760.0     0.0
----    ------  ------    ------  ------    ------  ------    ------  ------
Tot:      -0.0    -0.0      -0.0    -0.0     760.0     0.0     760.0     0.0

Area      Shunt Inj        Branch      Series Losses      Net Export
 Num      MW     MVAr     Charging      MW     MVAr       MW     MVAr
----    ------  ------    --------    ------  ------    ------  ------
  1       -0.0     0.0        0.0       0.00    0.00       0.0     0.0
----    ------  ------    --------    ------  ------    ------  ------
Tot:      -0.0     0.0        0.0       0.00    0.00       -       -

================================================================================
|     Generator Data                                                           |
================================================================================
 Gen   Bus   Status     Pg        Qg      Lambda ($/MVA-hr)
  #     #              (MW)     (MVAr)      P         Q    
----  -----  ------  --------  --------  --------  --------
  1      1      1     160.00      0.00      2.00      0.00
  2      3      1       0.00      0.00      2.00      0.00
  3      6      1     600.00      0.00      2.00      0.00
                     --------  --------
            Total:    760.00      0.00

================================================================================
|     Bus Data                                                                 |
================================================================================
 Bus      Voltage          Generation             Load          Lambda($/MVA-hr)
  #   Mag(pu) Ang(deg)   P (MW)   Q (MVAr)   P (MW)   Q (MVAr)     P        Q   
----- ------- --------  --------  --------  --------  --------  -------  -------
    1  1.000    0.000*   160.00      0.00     80.00      0.00     2.000     -
    2  1.000    6.752       -         -      240.00      0.00     2.000     -
    3  1.000   -5.791      0.00      0.00     40.00      0.00     2.000     -
    4  1.000   20.996       -         -      160.00      0.00     2.000     -
    5  1.000   -9.771       -         -      240.00      0.00     2.000     -
    6  1.000   33.978    600.00      0.00       -         -       2.000     -
                        --------  --------  --------  --------
               Total:    760.00      0.00    760.00      0.00

================================================================================
|     Branch Data                                                              |
================================================================================
Brnch   From   To    From Bus Injection   To Bus Injection     Loss (I^2 * Z)  
  #     Bus    Bus    P (MW)   Q (MVAr)   P (MW)   Q (MVAr)   P (MW)   Q (MVAr)
-----  -----  -----  --------  --------  --------  --------  --------  --------
   1      1      2    -29.46      0.00     29.46      0.00     0.000      0.00
   2      1      4    -61.07      0.00     61.07      0.00     0.000      0.00
   3      1      5    170.54      0.00   -170.54      0.00     0.000      0.00
   4      2      3    109.46      0.00   -109.46      0.00     0.000      0.00
   5      2      4    -62.15      0.00     62.15      0.00     0.000      0.00
   6      2      6   -316.78      0.00    316.78      0.00     0.000      0.00
   7      3      5     69.46      0.00    -69.46      0.00     0.000      0.00
   8      4      6   -283.22      0.00    283.22      0.00     0.000      0.00
                                                             --------  --------
                                                    Total:     0.000      0.00

================================================================================
|     Generation Constraints                                                   |
================================================================================
 Gen   Bus                Active Power Limits
  #     #    Pmin mu    Pmin       Pg       Pmax    Pmax mu
----  -----  -------  --------  --------  --------  -------
   1     1      -        0.00    160.00    160.00    1.000
   2     3    2.000      0.00      0.00    370.00      -  
   3     6      -        0.00    600.00    610.00      -  

================================================================================
|     Branch Flow Constraints                                                  |
================================================================================
Brnch   From     "From" End        Limit       "To" End        To
  #     Bus    Pf  mu     Pf      |Pmax|      Pt      Pt  mu   Bus
-----  -----  -------  --------  --------  --------  -------  -----
   1      1      -      -29.46    180.00     29.46      -        2
   2      1      -      -61.07    150.00     61.07      -        4
   3      1      -      170.54    360.00   -170.54      -        5
   4      2      -      109.46    180.00   -109.46      -        3
   5      2      -      -62.15    180.00     62.15      -        4
   6      2      -     -316.78    360.00    316.78      -        6
   7      3      -       69.46    360.00    -69.46      -        5
   8      4      -     -283.22    360.00    283.22      -        6

results = 

    version: '2'
    baseMVA: 100
        bus: [6x17 double]
        gen: [3x25 double]
     branch: [8x21 double]
    gencost: [3x8 double]
      order: [1x1 struct]
         om: [1x1 opf_model]
          x: [12x1 double]
         mu: [1x1 struct]
          f: 1.3600e+03
        var: [1x1 struct]
        lin: [1x1 struct]
         et: 0.0850
    success: 1
        raw: [1x1 struct]


formatted =

   1.0e+03 *

    1.3600    0.0001
    0.0010         0
    0.0010    0.0068
    0.0010   -0.0058
    0.0010    0.0210
    0.0010   -0.0098
    0.0010    0.0340


out =

   1.0e+03 *

    1.3600    0.0001
    0.0010         0
    0.0010    0.0068
    0.0010   -0.0058
    0.0010    0.0210
    0.0010   -0.0098
    0.0010    0.0340


stub =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod 


oplcmd =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod  garver6y56_101.dat

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.06s, took 0.061945s

Tried aggregator 2 times.
MIP Presolve eliminated 638 rows and 93 columns.
MIP Presolve modified 575 coefficients.
Aggregator did 27 substitutions.
Reduced MIP has 213 rows, 226 columns, and 1358 nonzeros.
Reduced MIP has 30 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (2.89 ticks)
Probing fixed 2 vars, tightened 39 bounds.
Probing time = 0.00 sec. (0.32 ticks)
Cover probing fixed 0 vars, tightened 7 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 4 rows and 6 columns.
MIP Presolve modified 55 coefficients.
Reduced MIP has 209 rows, 220 columns, and 1324 nonzeros.
Reduced MIP has 28 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (0.66 ticks)
Probing fixed 2 vars, tightened 42 bounds.
Probing time = 0.00 sec. (0.29 ticks)
Cover probing fixed 0 vars, tightened 6 bounds.
Clique table members: 6.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.01 sec. (3.46 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      929.2216    15                    929.2216      202         
      0     0      943.9410    14                    Cuts: 26      214         
      0     0      947.7404    14                     Cuts: 8      219         
      0     0      947.8153    13                     Cuts: 6      226         
      0     0      947.8846    14                  MIRcuts: 4      230         
      0     0      947.9337    13                 Impl Bds: 1      233         
      0     0      947.9337    13                   Covers: 1      234         
*     0+    0                         1556.7413      947.9337      234   39.11%
*     0+    0                         1553.4597      947.9337      234   38.98%
      0     0        cutoff           1553.4597     1553.4597      234    0.00%
Elapsed time = 0.18 sec. (32.78 ticks, tree = 0.00 MB, solutions = 2)

Cover cuts applied:  1
Implied bound cuts applied:  5
Mixed integer rounding cuts applied:  7

Root node processing (before b&c):
  Real time             =    0.18 sec. (32.80 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.18 sec. (32.80 ticks)

<<< solve, at 1.12s, took 0.179539s


OBJECTIVE: 1553.46
inv_cost 	= 0
gear[100020, 4] 	= 1
gear[100040, 4] 	= 1
gear[100050, 4] 	= 1
gear[200030, 4] 	= 1
gear[200040, 4] 	= 1
gear[200060, 4] 	= 1
gear[300050, 4] 	= 1
gear[400060, 4] 	= 1
real_loss 	= 1553.46
rePower	=  [0.20834 -2.4 1.5065 -1.6 -2.4 4.6501]
reInjection	=  [0.22717 -2.5113 1.5865 -1.5765 -2.4164 4.6906]
imPower	=  [0.3225 -0.48 0.9325 -0.32 -0.48 1.5467]
imInjection	=  [-0.3363 0.27235 -0.92137 -0.13224 0.68552 0.43204]
reVoltage	=  [0.95981 0.92773 1.0054 0.93386 0.93625 0.93366]
imVoltage	=  [0 0.08313 0.073604 0.24274 -0.080593 0.4342]
reFlow	=  [-0.19783 -0.39627 0.82127 0.0087002 -0.39658 -2.3212 1.5952 0 -2.3694]
imFlow	=  [-0.099985 -0.082877 -0.15344 0.38929 -0.024331 -0.19259 -0.53208 0 -0.23945]
voltage	=  [0.95981 0.95 1.0251 0.9989 0.95784 1.05]
line_id 	 p_send 	 p_rec 	 q_send 	 q_rec 	 |I|
[100020] 	 -18.98751012578875 	 -19.18403913142032 	 9.59659 	 7.6313 	 0.221658
[100040] 	 -38.03462701568986 	 -39.01803755655119 	 7.95461 	 -1.879494409615411 	 0.404848
[100050] 	 78.8262 	 78.1281 	 14.7274 	 7.74708 	 0.835483
[200030] 	 4.04329 	 3.74005 	 -36.0429115075009 	 -39.07532837577492 	 0.389385
[200040] 	 -36.99442169458644 	 -37.62590697801544 	 -1.039532905573057 	 -7.354385739862973 	 0.39733
[200060] 	 -216.9480288624944 	 -225.085875390322 	 -1.429284352755789 	 -82.80774963103116 	 2.32921
[300050] 	 156.464 	 153.637 	 65.2369 	 36.9599 	 1.68158
[400060] 	 -227.0799137083166 	 -231.6170133848586 	 -35.15267580336707 	 -80.52367256878664 	 2.38146

<<< post process, at 1.13s, took 0.00985599s

// solution (optimal) with objective 1553.45972520506
// Quality Incumbent solution:
// MILP objective                                 1.5534597252e+03
// MILP solution norm |x| (Total, Max)            9.40082e+01  4.69063e+00
// MILP solution error (Ax=b) (Total, Max)        2.02768e-11  7.27841e-12
// MILP x bound error (Total, Max)                0.00000e+00  0.00000e+00
// MILP x integrality error (Total, Max)          0.00000e+00  0.00000e+00
// MILP slack bound error (Total, Max)            4.99600e-14  1.19904e-14
// 

swtch = [0
         0 0 0 0 0 0 1 0];
gear = [[0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 0]
             [0 0 0 1]];
rePower = [0.20834 -2.4 1.5065 -1.6 -2.4 4.6501];
reInjection = [0.22717 -2.5113 1.5865 -1.5765 -2.4164 4.6906];
reFlow = [-0.19783 -0.39627 0.82127 0.0087002 -0.39658 -2.3212 1.5952 0 -2.3694];
imInjection = [-0.3363 0.27235 -0.92137 -0.13224 0.68552 0.43204];
imFlow = [-0.099985 -0.082877 -0.15344 0.38929 -0.024331 -0.19259 -0.53208 0
         -0.23945];
reVoltage = [0.95981 0.92773 1.0054 0.93386 0.93625 0.93366];
imVoltage = [0 0.08313 0.073604 0.24274 -0.080593 0.4342];
imPower = [0.3225 -0.48 0.9325 -0.32 -0.48 1.5467];
voltage = [0.95981 0.95 1.0251 0.9989 0.95784 1.05];
lambda = [0 0.27172 0 0.63021 0 0.098062 0 0 0 0 0 0.82499 0.17501 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.24869 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.34452 0 0.26659 0 0.1402 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0.51103 0 0 0 0 0 0.48897 0 0 0 0 0 0.082971 0.83859
         0 0 0 0 0 0.078441 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.1468 0.026145 0 0.2377
         0 0.58936 0 0 0 0 0 0 0 0];
psi = [[1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]];
chi = [[1 0 0 0 0 0 0]
             [0 0 0 1 0 0 0]
             [0 0 0 1 0 0 0]
             [0 0 0 1 0 0 0]
             [0 0 1 0 0 0 0]
             [0 0 0 1 0 0 0]];
phi = [[1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]];
upsilon = [[1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]];

<<< done, at 1.13s, took 0.00286603s


status =

     0


cmdout =

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.06s, took 0.061945s

Tried aggregator 2 times.
MIP Presolve eliminated 638 rows and 93 columns.
MIP Presolve modified 575 coefficients.
Aggregator did 27 substitutions.
Reduced MIP has 213 rows, 226 columns, and 1358 nonzeros.
Reduced MIP has 30 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (2.89 ticks)
Probing fixed 2 vars, tightened 39 bounds.
Probing time = 0.00 sec. (0.32 ticks)
Cover probing fixed 0 vars, tightened 7 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 4 rows and 6 columns.
MIP Presolve modified 55 coefficients.
Reduced MIP has 209 rows, 220 columns, and 1324 nonzeros.
Reduced MIP has 28 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (0.66 ticks)
Probing fixed 2 vars, tightened 42 bounds.
Probing time = 0.00 sec. (0.29 ticks)
Cover probing fixed 0 vars, tightened 6 bounds.
Clique table members: 6.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.01 sec. (3.46 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      929.2216    15                    929.2216      202         
      0     0      943.9410    14                    Cuts: 26      214         
      0     0      947.7404    14                     Cuts: 8      219         
      0     0      947.8153    13                     Cuts: 6      226         
      0     0      947.8846    14                  MIRcuts: 4      230         
      0     0      947.9337    13                 Impl Bds: 1      233         
      0     0      947.9337    13                   Covers: 1      234         
*     0+    0                         1556.7413      947.9337      234   39.11%
*     0+    0                         1553.4597      947.9337      234   38.98%
      0     0        cutoff           1553.4597     1553.4597      234    0.00%
Elapsed time = 0.18 sec. (32.78 ticks, tree = 0.00 MB, solutions = 2)

Cover cuts applied:  1
Implied bound cuts applied:  5
Mixed integer rounding cuts applied:  7

Root node processing (before b&c):
  Real time             =    0.18 sec. (32.80 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.18 sec. (32.80 ticks)

<<< solve, at 1.12s, took 0.179539s


OBJECTIVE: 1553.46
inv_cost 	= 0
gear[100020, 4] 	= 1
gear[100040, 4] 	= 1
gear[100050, 4] 	= 1
gear[200030, 4] 	= 1
gear[200040, 4] 	= 1
gear[200060, 4] 	= 1
gear[300050, 4] 	= 1
gear[400060, 4] 	= 1
real_loss 	= 1553.46
rePower	=  [0.20834 -2.4 1.5065 -1.6 -2.4 4.6501]
reInjection	=  [0.22717 -2.5113 1.5865 -1.5765 -2.4164 4.6906]
imPower	=  [0.3225 -0.48 0.9325 -0.32 -0.48 1.5467]
imInjection	=  [-0.3363 0.27235 -0.92137 -0.13224 0.68552 0.43204]
reVoltage	=  [0.95981 0.92773 1.0054 0.93386 0.93625 0.93366]
imVoltage	=  [0 0.08313 0.073604 0.24274 -0.080593 0.4342]
reFlow	=  [-0.19783 -0.39627 0.82127 0.0087002 -0.39658 -2.3212 1.5952 0 -2.3694]
imFlow	=  [-0.099985 -0.082877 -0.15344 0.38929 -0.024331 -0.19259 -0.53208 0 -0.23945]
voltage	=  [0.95981 0.95 1.0251 0.9989 0.95784 1.05]
line_id 	 p_send 	 p_rec 	 q_send 	 q_rec 	 |I|
[100020] 	 -18.98751012578875 	 -19.18403913142032 	 9.59659 	 7.6313 	 0.221658
[100040] 	 -38.03462701568986 	 -39.01803755655119 	 7.95461 	 -1.879494409615411 	 0.404848
[100050] 	 78.8262 	 78.1281 	 14.7274 	 7.74708 	 0.835483
[200030] 	 4.04329 	 3.74005 	 -36.0429115075009 	 -39.07532837577492 	 0.389385
[200040] 	 -36.99442169458644 	 -37.62590697801544 	 -1.039532905573057 	 -7.354385739862973 	 0.39733
[200060] 	 -216.9480288624944 	 -225.085875390322 	 -1.429284352755789 	 -82.80774963103116 	 2.32921
[300050] 	 156.464 	 153.637 	 65.2369 	 36.9599 	 1.68158
[400060] 	 -227.0799137083166 	 -231.6170133848586 	 -35.15267580336707 	 -80.52367256878664 	 2.38146

<<< post process, at 1.13s, took 0.00985599s

// solution (optimal) with objective 1553.45972520506
// Quality Incumbent solution:
// MILP objective                                 1.5534597252e+03
// MILP solution norm |x| (Total, Max)            9.40082e+01  4.69063e+00
// MILP solution error (Ax=b) (Total, Max)        2.02768e-11  7.27841e-12
// MILP x bound error (Total, Max)                0.00000e+00  0.00000e+00
// MILP x integrality error (Total, Max)          0.00000e+00  0.00000e+00
// MILP slack bound error (Total, Max)            4.99600e-14  1.19904e-14
// 

swtch = [0
         0 0 0 0 0 0 1 0];
gear = [[0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 0]
             [0 0 0 1]];
rePower = [0.20834 -2.4 1.5065 -1.6 -2.4 4.6501];
reInjection = [0.22717 -2.5113 1.5865 -1.5765 -2.4164 4.6906];
reFlow = [-0.19783 -0.39627 0.82127 0.0087002 -0.39658 -2.3212 1.5952 0 -2.3694];
imInjection = [-0.3363 0.27235 -0.92137 -0.13224 0.68552 0.43204];
imFlow = [-0.099985 -0.082877 -0.15344 0.38929 -0.024331 -0.19259 -0.53208 0
         -0.23945];
reVoltage = [0.95981 0.92773 1.0054 0.93386 0.93625 0.93366];
imVoltage = [0 0.08313 0.073604 0.24274 -0.080593 0.4342];
imPower = [0.3225 -0.48 0.9325 -0.32 -0.48 1.5467];
voltage = [0.95981 0.95 1.0251 0.9989 0.95784 1.05];
lambda = [0 0.27172 0 0.63021 0 0.098062 0 0 0 0 0 0.82499 0.17501 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.24869 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.34452 0 0.26659 0 0.1402 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0.51103 0 0 0 0 0 0.48897 0 0 0 0 0 0.082971 0.83859
         0 0 0 0 0 0.078441 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.1468 0.026145 0 0.2377
         0 0.58936 0 0 0 0 0 0 0 0];
psi = [[1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]];
chi = [[1 0 0 0 0 0 0]
             [0 0 0 1 0 0 0]
             [0 0 0 1 0 0 0]
             [0 0 0 1 0 0 0]
             [0 0 1 0 0 0 0]
             [0 0 0 1 0 0 0]];
phi = [[1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]];
upsilon = [[1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]];

<<< done, at 1.13s, took 0.00286603s




formattedPWL1 =

   1.0e+03 *

    1.7861    0.0002
    0.0010         0
    0.0009    0.0051
    0.0010    0.0042
    0.0010    0.0146
    0.0009   -0.0049
    0.0010    0.0249


stub =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod 


oplcmd =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod  garver6y351_101.dat

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.09s, took 0.092134s

Tried aggregator 2 times.
MIP Presolve eliminated 406 rows and 104 columns.
MIP Presolve modified 2925 coefficients.
Aggregator did 17 substitutions.
Reduced MIP has 3191 rows, 963 columns, and 12376 nonzeros.
Reduced MIP has 84 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.02 sec. (18.71 ticks)
Probing fixed 4 vars, tightened 84 bounds.
Probing time = 0.00 sec. (1.15 ticks)
Cover probing fixed 0 vars, tightened 23 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 800 rows and 28 columns.
MIP Presolve modified 363 coefficients.
Reduced MIP has 2391 rows, 935 columns, and 9936 nonzeros.
Reduced MIP has 68 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.01 sec. (6.62 ticks)
Probing fixed 2 vars, tightened 63 bounds.
Probing time = 0.00 sec. (2.67 ticks)
Cover probing fixed 0 vars, tightened 19 bounds.
Clique table members: 5.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.04 sec. (46.54 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      905.8027    21                    905.8027      509         
      0     0      905.8145    21                    Cuts: 11      520         
      0     0      905.8145    19                    Cuts: 18      529         
      0     0      905.8261    20                     Cuts: 2      532         
*     0+    0                         1557.7743      905.8261      532   41.85%
*     0+    0                         1552.4744     1208.6006      532   22.15%
*     0+    0                         1510.0885     1208.6006      532   19.96%
      0     2      905.8261    19     1510.0885     1274.8614      532   15.58%
Elapsed time = 0.83 sec. (605.03 ticks, tree = 0.01 MB, solutions = 3)
*     4+    4                         1482.4754     1274.8614      679   14.00%
    106    10     1470.7875     4     1482.4754     1274.8614     3794   14.00%

Cover cuts applied:  1
Implied bound cuts applied:  1
Flow cuts applied:  3
Mixed integer rounding cuts applied:  6
Zero-half cuts applied:  2

Root node processing (before b&c):
  Real time             =    0.82 sec. (603.64 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.46 sec. (288.21 ticks)
  Sync time (average)   =    0.25 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    1.27 sec. (891.85 ticks)

<<< solve, at 5.48s, took 1.27442s


OBJECTIVE: 1482.475
inv_cost 	= 0
gear[100020, 4] 	= 1
gear[100040, 4] 	= 1
gear[100050, 4] 	= 1
gear[200030, 4] 	= 1
gear[200040, 4] 	= 1
gear[200060, 4] 	= 1
gear[300050, 4] 	= 1
gear[400060, 4] 	= 1
real_loss 	= 1482.48
rePower	=  [0.8 -2.4 1.2983 -1.6 -2.4 4.4158]
reInjection	=  [0.81779 -2.5295 1.29 -1.641 -2.4035 4.4662]
imPower	=  [0.3225 -0.48 0.9325 -0.32 -0.48 1.4846]
imInjection	=  [-0.32967 0.45723 -0.91852 0.043811 0.76828 -0.021121]
reVoltage	=  [0.97887 0.94768 1.0176 0.9652 0.9478 0.98351]
imVoltage	=  [0 0.0176 0.012278 0.16388 -0.11019 0.34591]
reFlow	=  [-0.035844 -0.26816 1.1218 -0.0082639 -0.3664 -2.1907 1.2817 0 -2.2755]
imFlow	=  [-0.081558 -0.049609 -0.19851 0.34875 0.0071454 0.019773 -0.56977 0 0.0013479]
voltage	=  [0.97887 0.95 1.0192 0.98677 0.96231 1.05]
line_id 	 p_send 	 p_rec 	 q_send 	 q_rec 	 |I|
[100020] 	 -3.508701745048065 	 -3.540448083000171 	 7.98353 	 7.66606 	 0.0890875
[100040] 	 -26.24989499796179 	 -26.69613465057266 	 4.85606 	 0.393661 	 0.272715
[100050] 	 109.81 	 108.512 	 19.4311 	 6.45272 	 1.13923
[200030] 	 -0.1693533870244976 	 -0.4127436827144165 	 -33.0650255928168 	 -35.49892854971617 	 0.348848
[200040] 	 -34.71077064120167 	 -35.24797828228756 	 -1.32202399012521 	 -6.694100400984114 	 0.366472
[200060] 	 -207.5733857683796 	 -214.7726728423411 	 -5.72950073127769 	 -77.72237147089221 	 2.19078
[300050] 	 129.727 	 127.759 	 59.5536 	 39.8795 	 1.40264
[400060] 	 -219.6119606662972 	 -223.7544118414369 	 -37.42050193358078 	 -78.84501368497807 	 2.27554

<<< post process, at 5.49s, took 0.0104029s

// solution (optimal) with objective 1482.47535214493
// Quality Incumbent solution:
// MILP objective                                 1.4824753521e+03
// MILP solution norm |x| (Total, Max)            9.28828e+01  4.46623e+00
// MILP solution error (Ax=b) (Total, Max)        2.36060e-11  8.81805e-12
// MILP x bound error (Total, Max)                0.00000e+00  0.00000e+00
// MILP x integrality error (Total, Max)          0.00000e+00  0.00000e+00
// MILP slack bound error (Total, Max)            8.10888e-14  2.08722e-14
// 

swtch = [0
         0 0 0 0 0 0 1 0];
gear = [[0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 0]
             [0 0 0 1]];
rePower = [0.8 -2.4 1.2983 -1.6 -2.4 4.4158];
reInjection = [0.81779 -2.5295 1.29 -1.641 -2.4035 4.4662];
reFlow = [-0.035844 -0.26816 1.1218 -0.0082639 -0.3664 -2.1907 1.2817 0 -2.2755];
imInjection = [-0.32967 0.45723 -0.91852 0.043811 0.76828 -0.021121];
imFlow = [-0.081558 -0.049609 -0.19851 0.34875 0.0071454 0.019773 -0.56977 0
         0.0013479];
reVoltage = [0.97887 0.94768 1.0176 0.9652 0.9478 0.98351];
imVoltage = [0 0.0176 0.012278 0.16388 -0.11019 0.34591];
imPower = [0.3225 -0.48 0.9325 -0.32 -0.48 1.4846];
voltage = [0.97887 0.95 1.0192 0.98677 0.96231 1.05];
lambda = [0 0 0 0 0 0 0 0 0.42255 0 0 0 0 0 0 0 0 0.57745 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0.92842 0.07158 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.61571 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0.036816 0 0 0.3023 0 0 0 0 0 0.045179 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.26457 0 0 0 0 0 0 0 0 0 0
         0 0.35361 0.38183 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.18898
         0.56479 0 0 0 0 0 0 0 0 0 0 0 0.24623 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0.25942 0 0.35798 0.089813 0 0 0 0 0 0.29279
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0];
psi = [[1 0 0]
             [1 0 0]
             [0 1 0]
             [1 0 0]
             [1 0 0]
             [0 1 0]];
chi = [[1 0 0 0 0 0 0 0 0 0 0 0 0]
             [0 0 0 0 0 0 1 0 0 0 0 0 0]
             [0 0 0 0 0 0 1 0 0 0 0 0 0]
             [0 0 0 0 0 0 1 0 0 0 0 0 0]
             [0 0 0 0 0 1 0 0 0 0 0 0 0]
             [0 0 0 0 0 0 0 1 0 0 0 0 0]];
phi = [[0 1 0]
             [1 0 0]
             [1 0 0]
             [1 0 0]
             [1 0 0]
             [0 1 0]];
upsilon = [[0 1 0]
             [1 0 0]
             [0 1 0]
             [1 0 0]
             [1 0 0]
             [0 1 0]];

<<< done, at 5.5s, took 0.00649905s


status =

     0


cmdout =

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.09s, took 0.092134s

Tried aggregator 2 times.
MIP Presolve eliminated 406 rows and 104 columns.
MIP Presolve modified 2925 coefficients.
Aggregator did 17 substitutions.
Reduced MIP has 3191 rows, 963 columns, and 12376 nonzeros.
Reduced MIP has 84 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.02 sec. (18.71 ticks)
Probing fixed 4 vars, tightened 84 bounds.
Probing time = 0.00 sec. (1.15 ticks)
Cover probing fixed 0 vars, tightened 23 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 800 rows and 28 columns.
MIP Presolve modified 363 coefficients.
Reduced MIP has 2391 rows, 935 columns, and 9936 nonzeros.
Reduced MIP has 68 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.01 sec. (6.62 ticks)
Probing fixed 2 vars, tightened 63 bounds.
Probing time = 0.00 sec. (2.67 ticks)
Cover probing fixed 0 vars, tightened 19 bounds.
Clique table members: 5.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.04 sec. (46.54 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      905.8027    21                    905.8027      509         
      0     0      905.8145    21                    Cuts: 11      520         
      0     0      905.8145    19                    Cuts: 18      529         
      0     0      905.8261    20                     Cuts: 2      532         
*     0+    0                         1557.7743      905.8261      532   41.85%
*     0+    0                         1552.4744     1208.6006      532   22.15%
*     0+    0                         1510.0885     1208.6006      532   19.96%
      0     2      905.8261    19     1510.0885     1274.8614      532   15.58%
Elapsed time = 0.83 sec. (605.03 ticks, tree = 0.01 MB, solutions = 3)
*     4+    4                         1482.4754     1274.8614      679   14.00%
    106    10     1470.7875     4     1482.4754     1274.8614     3794   14.00%

Cover cuts applied:  1
Implied bound cuts applied:  1
Flow cuts applied:  3
Mixed integer rounding cuts applied:  6
Zero-half cuts applied:  2

Root node processing (before b&c):
  Real time             =    0.82 sec. (603.64 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.46 sec. (288.21 ticks)
  Sync time (average)   =    0.25 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    1.27 sec. (891.85 ticks)

<<< solve, at 5.48s, took 1.27442s


OBJECTIVE: 1482.475
inv_cost 	= 0
gear[100020, 4] 	= 1
gear[100040, 4] 	= 1
gear[100050, 4] 	= 1
gear[200030, 4] 	= 1
gear[200040, 4] 	= 1
gear[200060, 4] 	= 1
gear[300050, 4] 	= 1
gear[400060, 4] 	= 1
real_loss 	= 1482.48
rePower	=  [0.8 -2.4 1.2983 -1.6 -2.4 4.4158]
reInjection	=  [0.81779 -2.5295 1.29 -1.641 -2.4035 4.4662]
imPower	=  [0.3225 -0.48 0.9325 -0.32 -0.48 1.4846]
imInjection	=  [-0.32967 0.45723 -0.91852 0.043811 0.76828 -0.021121]
reVoltage	=  [0.97887 0.94768 1.0176 0.9652 0.9478 0.98351]
imVoltage	=  [0 0.0176 0.012278 0.16388 -0.11019 0.34591]
reFlow	=  [-0.035844 -0.26816 1.1218 -0.0082639 -0.3664 -2.1907 1.2817 0 -2.2755]
imFlow	=  [-0.081558 -0.049609 -0.19851 0.34875 0.0071454 0.019773 -0.56977 0 0.0013479]
voltage	=  [0.97887 0.95 1.0192 0.98677 0.96231 1.05]
line_id 	 p_send 	 p_rec 	 q_send 	 q_rec 	 |I|
[100020] 	 -3.508701745048065 	 -3.540448083000171 	 7.98353 	 7.66606 	 0.0890875
[100040] 	 -26.24989499796179 	 -26.69613465057266 	 4.85606 	 0.393661 	 0.272715
[100050] 	 109.81 	 108.512 	 19.4311 	 6.45272 	 1.13923
[200030] 	 -0.1693533870244976 	 -0.4127436827144165 	 -33.0650255928168 	 -35.49892854971617 	 0.348848
[200040] 	 -34.71077064120167 	 -35.24797828228756 	 -1.32202399012521 	 -6.694100400984114 	 0.366472
[200060] 	 -207.5733857683796 	 -214.7726728423411 	 -5.72950073127769 	 -77.72237147089221 	 2.19078
[300050] 	 129.727 	 127.759 	 59.5536 	 39.8795 	 1.40264
[400060] 	 -219.6119606662972 	 -223.7544118414369 	 -37.42050193358078 	 -78.84501368497807 	 2.27554

<<< post process, at 5.49s, took 0.0104029s

// solution (optimal) with objective 1482.47535214493
// Quality Incumbent solution:
// MILP objective                                 1.4824753521e+03
// MILP solution norm |x| (Total, Max)            9.28828e+01  4.46623e+00
// MILP solution error (Ax=b) (Total, Max)        2.36060e-11  8.81805e-12
// MILP x bound error (Total, Max)                0.00000e+00  0.00000e+00
// MILP x integrality error (Total, Max)          0.00000e+00  0.00000e+00
// MILP slack bound error (Total, Max)            8.10888e-14  2.08722e-14
// 

swtch = [0
         0 0 0 0 0 0 1 0];
gear = [[0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 0]
             [0 0 0 1]];
rePower = [0.8 -2.4 1.2983 -1.6 -2.4 4.4158];
reInjection = [0.81779 -2.5295 1.29 -1.641 -2.4035 4.4662];
reFlow = [-0.035844 -0.26816 1.1218 -0.0082639 -0.3664 -2.1907 1.2817 0 -2.2755];
imInjection = [-0.32967 0.45723 -0.91852 0.043811 0.76828 -0.021121];
imFlow = [-0.081558 -0.049609 -0.19851 0.34875 0.0071454 0.019773 -0.56977 0
         0.0013479];
reVoltage = [0.97887 0.94768 1.0176 0.9652 0.9478 0.98351];
imVoltage = [0 0.0176 0.012278 0.16388 -0.11019 0.34591];
imPower = [0.3225 -0.48 0.9325 -0.32 -0.48 1.4846];
voltage = [0.97887 0.95 1.0192 0.98677 0.96231 1.05];
lambda = [0 0 0 0 0 0 0 0 0.42255 0 0 0 0 0 0 0 0 0.57745 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0.92842 0.07158 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.61571 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0.036816 0 0 0.3023 0 0 0 0 0 0.045179 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.26457 0 0 0 0 0 0 0 0 0 0
         0 0.35361 0.38183 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.18898
         0.56479 0 0 0 0 0 0 0 0 0 0 0 0.24623 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0.25942 0 0.35798 0.089813 0 0 0 0 0 0.29279
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0];
psi = [[1 0 0]
             [1 0 0]
             [0 1 0]
             [1 0 0]
             [1 0 0]
             [0 1 0]];
chi = [[1 0 0 0 0 0 0 0 0 0 0 0 0]
             [0 0 0 0 0 0 1 0 0 0 0 0 0]
             [0 0 0 0 0 0 1 0 0 0 0 0 0]
             [0 0 0 0 0 0 1 0 0 0 0 0 0]
             [0 0 0 0 0 1 0 0 0 0 0 0 0]
             [0 0 0 0 0 0 0 1 0 0 0 0 0]];
phi = [[0 1 0]
             [1 0 0]
             [1 0 0]
             [1 0 0]
             [1 0 0]
             [0 1 0]];
upsilon = [[0 1 0]
             [1 0 0]
             [0 1 0]
             [1 0 0]
             [1 0 0]
             [0 1 0]];

<<< done, at 5.5s, took 0.00649905s




formattedPWL2 =

   1.0e+03 *

    1.7177    0.0013
    0.0010         0
    0.0009    0.0011
    0.0010    0.0007
    0.0010    0.0096
    0.0010   -0.0066
    0.0010    0.0194


MATPOWER Version 5.0, 17-Dec-2014 -- AC Optimal Power Flow
MATLAB Interior Point Solver -- MIPS, Version 1.1, 17-Dec-2014
Converged!

results = 

    version: '2'
    baseMVA: 100
        bus: [6x17 double]
        gen: [3x25 double]
     branch: [8x21 double]
    gencost: [3x8 double]
      order: [1x1 struct]
         om: [1x1 opf_model]
          x: [21x1 double]
         mu: [1x1 struct]
          f: 1.7368e+03
        var: [1x1 struct]
        nln: [1x1 struct]
         et: 0.0918
    success: 1
        raw: [1x1 struct]


formatted =

     0     0
     0     0
     0     0
     0     0
     0     0
     0     0
     0     0


formatted =

   1.0e+03 *

    1.7368    0.0001
    0.0010         0
    0.0010    0.0012
    0.0010    0.0008
    0.0010    0.0098
    0.0010   -0.0067
    0.0010    0.0195


MATPOWER Version 5.0, 17-Dec-2014 -- AC Optimal Power Flow
SDPOPF Version 1.0, 17-Jan-2014  --  Using SEDUMI.

SeDuMi 1.3 by AdvOL, 2005-2008 and Jos F. Sturm, 1998-2003.
Alg = 2: xz-corrector, Adaptive Step-Differentiation, theta = 0.250, beta = 0.500
eqs m = 126, order n = 85, dim = 313, blocks = 18
nnz(A) = 556 + 0, nnz(ADA) = 4356, nnz(L) = 2241
 it :     b*y       gap    delta  rate   t/tP*  t/tD*   feas cg cg  prec
  0 :            1.59E+03 0.000
  1 :  -4.54E+03 5.38E+02 0.000 0.3382 0.9000 0.9000   2.14  1  1  2.0E+01
  2 :   1.02E+03 1.94E+02 0.000 0.3605 0.9000 0.9000   2.95  1  1  3.6E+00
  3 :   1.37E+03 5.89E+01 0.000 0.3036 0.9000 0.9000   1.55  1  1  8.8E-01
  4 :   1.20E+03 1.81E+01 0.000 0.3068 0.9000 0.9000   1.20  1  1  2.6E-01
  5 :   1.23E+03 7.22E+00 0.000 0.3995 0.9000 0.9000   0.90  1  1  1.1E-01
  6 :   1.28E+03 3.49E+00 0.000 0.4829 0.9000 0.9000   0.78  1  1  6.1E-02
  7 :   1.35E+03 1.85E+00 0.000 0.5292 0.9000 0.9000   0.68  1  1  3.7E-02
  8 :   1.42E+03 6.71E-01 0.000 0.3633 0.9000 0.9000   0.74  1  1  1.5E-02
  9 :   1.46E+03 2.36E-01 0.000 0.3520 0.9000 0.9000   0.83  1  1  5.9E-03
 10 :   1.49E+03 6.82E-02 0.000 0.2890 0.9000 0.9000   0.90  1  1  1.8E-03
 11 :   1.49E+03 1.97E-02 0.000 0.2885 0.9000 0.9000   0.94  1  1  5.5E-04
 12 :   1.50E+03 5.75E-03 0.000 0.2924 0.9000 0.9000   0.98  1  1  1.6E-04
 13 :   1.50E+03 5.48E-09 0.000 0.0000 0.9000 0.5715   0.89  1  1  9.9E-05
 14 :   1.50E+03 1.32E-09 0.000 0.2417 0.9000 0.9000   0.42  1  1  2.5E-05
 15 :   1.50E+03 6.84E-11 0.000 0.0517 0.9900 0.9900   0.92  2  2  1.3E-06
 16 :   1.50E+03 6.96E-13 0.379 0.0102 0.9990 0.9990   1.00  2  2  1.4E-08
 17 :   1.50E+03 1.56E-14 0.000 0.0224 0.9900 0.9900   1.00  2  2  3.0E-10

iter seconds digits       c*x               b*y
 17      0.5  10.3  1.4968351542e+03  1.4968351543e+03
|Ax-b| =   6.4e-09, [Ay-c]_+ =   6.4E-09, |x|=  3.9e+01, |y|=  2.8e+03

Detailed timing (sec)
   Pre          IPM          Post
9.435E-03    5.193E-01    1.297E-02    
Max-norms: ||b||=1.296000e+01, ||c|| = 3.960396e+03,
Cholesky |add|=0, |skip| = 0, ||L.L|| = 8.09378.

resultsSDP = 

        version: '2'
        baseMVA: 100
            bus: [6x17 double]
            gen: [3x25 double]
         branch: [8x21 double]
        gencost: [3x8 double]
          order: [1x1 struct]
              f: 1.7368e+03
      zero_eval: 1.7347e-18
    mineigratio: 6.5007e+10
        sdpinfo: [1x1 struct]
             et: 1.2403
        success: 1
            raw: [1x1 struct]


success =

     1


formattedSDP =

   1.0e+03 *

    1.7368    0.0012
    0.0010    0.0000
    0.0010    0.0012
    0.0010    0.0008
    0.0010    0.0098
    0.0010   -0.0067
    0.0011    0.0195


primal =

     1


sparsecolo =

     0

++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
|    ID|      Constraint|                                      Type|
++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
|    #1|   Numeric value|               Element-wise inequality 1x1|
|    #2|   Numeric value|               Element-wise inequality 1x1|
|    #3|   Numeric value|               Element-wise inequality 1x1|
|    #4|   Numeric value|               Element-wise inequality 1x1|
|    #5|   Numeric value|               Element-wise inequality 1x1|
|    #6|   Numeric value|               Element-wise inequality 1x1|
|    #7|   Numeric value|               Element-wise inequality 1x1|
|    #8|   Numeric value|       Equality constraint (quadratic) 1x1|
|    #9|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #10|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #11|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #12|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #13|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #14|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #15|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #16|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #17|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #18|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #19|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #20|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #21|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #22|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #23|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #24|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #25|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #26|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #27|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #28|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #29|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #30|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #31|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #32|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #33|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #34|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #35|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #36|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #37|   Numeric value|   Element-wise inequality (quadratic) 1x1|
++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++

SparsePOP 2.99
by H.Waki, S.Kim, M.Kojima, M.Muramatsu,
   H.Sugimoto and M. Yamashita, February 2012

## The equality constraints of the SeDuMi format primal SDP are linearly dependent,
   so 12 equalities are eliminated to restore the linear independence.
- SeDuMi Start -
- SeDuMi End -

## Computational Results by sparsePOP.m with SeDuMi ##
## Printed by printSolution.m ##
# Problem File Name   = nDim:15, mDim:30.
# parameters:
  relaxOrder          = 2
  sparseSW            = 1
  symbolicMath        = 0
  mex                 = 0
# SDP solved by SeDuMi:
  size of A           = [1843,16145]
  no of nonzeros in A = 37857
  no of LP variables  = 12
  no of FR variables  = 325
  no of SDP blocks    = 35
  max size SDP block  = 66
  ave size SDP block  = 1.48e+01
# SeDuMi information:
  SeDuMi.pars.eps      = 1.00e-09
  SDPsolverInfo.numerr = 0
  SDPsolverInfo.pinf   = 0
  SDPsolverInfo.dinf   = 0
# Approximate optimal value information:
  SDPobjValue         = -1.4550047e-10
  POP.objValue        = +0.0000000e+00
  relative obj error  = +1.455e-10
  POP.absError        = -3.474e+00
  POP.scaledError     = -1.000e+00
# elapsed time:
  elapsedTime.readData    =     0.00
  elapsedTime.conversion  =     0.48
  elapsedTime.SeDuMi      =    18.98
  elapsedTime.total       =    19.49

param = 

            relaxOrder: 2
              sparseSW: 1
    multiCliquesFactor: 1
             scalingSW: 1
               boundSW: 2
           eqTolerance: 0
          perturbation: 0
     reduceMomentMatSW: 1
     complementaritySW: 0
          reduceAMatSW: 1
             SDPsolver: 'sedumi'
           SDPsolverSW: 1
      SDPsolverEpsilon: 1.0000e-09
      SDPsolverOutFile: 0
          sdpaDataFile: ''
               matFile: ''
             POPsolver: ''
       detailedInfFile: ''
         printFileName: 1
            errorBdIdx: ''
             fValueUbd: ''
          symbolicMath: 0
                   mex: 0
            printLevel: [1 0]
           SquareOneSW: 1
              binarySW: 1
          aggressiveSW: 0
         developmentSW: 3


out_sol = 

      yalmiptime: 0.1845
      solvertime: 19.5090
            info: 'Successfully solved (sparsepop)'
         problem: 0
    solveroutput: [1x1 struct]
     solverinput: [1x1 struct]


obj =

        1160


ans =

    15     1


myvm =

   1.0e-05 *

    0.0156
    0.0365
   -0.0199
    0.1010
   -0.0305
    0.1657


myva =

   -1.5134
   -1.4264
   -1.4771
   -1.2211
   -1.4384
   -1.0402


formatted =

   1.0e+03 *

    1.1600    0.0210
    0.0000   -0.0015
    0.0000   -0.0014
   -0.0000   -0.0015
    0.0000   -0.0012
   -0.0000   -0.0014
    0.0000   -0.0010


tableTxt =

         |  DC VM  |   VA  | PWL1 VM |   VA  | PWL2 VM |   VA  |  IPM VM |   VA  |  SDP VM |   VA  |  POP VM |   VA  
---------|---------|-------|---------|-------|---------|-------|---------|-------|---------|-------|---------|-------
 Obj / T | 1360.00 |  0.09 | 1786.11 |  0.23 | 1717.66 |  1.34 | 1736.84 |  0.09 | 1736.84 |  1.24 | 1160.00 | 20.97 
    B1   |   1.00  |  0.00 |   0.96  |  0.00 |   0.98  |  0.00 |   0.98  |  0.00 |   0.98  |  0.00 |   0.00  | -1.51 
    B2   |   1.00  |  6.75 |   0.93  |  5.12 |   0.95  |  1.06 |   0.95  |  1.21 |   0.95  |  1.21 |   0.00  | -1.43 
    B3   |   1.00  | -5.79 |   1.01  |  4.19 |   1.02  |  0.69 |   1.01  |  0.80 |   1.01  |  0.80 |  -0.00  | -1.48 
    B4   |   1.00  | 21.00 |   0.96  | 14.57 |   0.98  |  9.64 |   0.98  |  9.76 |   0.98  |  9.76 |   0.00  | -1.22 
    B5   |   1.00  | -9.77 |   0.94  | -4.92 |   0.95  | -6.63 |   0.95  | -6.74 |   0.95  | -6.74 |  -0.00  | -1.44 
    B6   |   1.00  | 33.98 |   1.03  | 24.94 |   1.04  | 19.38 |   1.05  | 19.51 |   1.05  | 19.51 |   0.00  | -1.04 



out =

     []


MATPOWER Version 5.0, 17-Dec-2014 -- DC Optimal Power Flow
The interior-point algorithm uses a built-in starting point;
ignoring user-supplied X0.
Optimization terminated.

Converged in 0.05 seconds
Objective Function Value = 1412.22 $/hr
================================================================================
|     System Summary                                                           |
================================================================================

How many?                How much?              P (MW)            Q (MVAr)
---------------------    -------------------  -------------  -----------------
Buses              6     Total Gen Capacity    1140.0           0.0 to 0.0
Generators         3     On-line Capacity      1140.0           0.0 to 0.0
Committed Gens     3     Generation (actual)    760.0               0.0
Loads              5     Load                   760.0               0.0
  Fixed            5       Fixed                760.0               0.0
  Dispatchable     0       Dispatchable          -0.0 of -0.0      -0.0
Shunts             0     Shunt (inj)             -0.0               0.0
Branches           8     Losses (I^2 * Z)         0.00              0.00
Transformers       0     Branch Charging (inj)     -                0.0
Inter-ties         0     Total Inter-tie Flow     0.0               0.0
Areas              1

                          Minimum                      Maximum
                 -------------------------  --------------------------------
Voltage Magnitude   1.000 p.u. @ bus 1          1.000 p.u. @ bus 1   
Voltage Angle     -18.33 deg   @ bus 4         37.05 deg   @ bus 6   
Lambda P            2.00 $/MWh @ bus 6          5.18 $/MWh @ bus 2   
Lambda Q            0.00 $/MWh @ bus 1          0.00 $/MWh @ bus 1   

================================================================================
|     Area Summary                                                             |
================================================================================
Area  # of      # of Gens        # of Loads         # of    # of   # of   # of
 Num  Buses   Total  Online   Total  Fixed  Disp    Shunt   Brchs  Xfmrs   Ties
----  -----   -----  ------   -----  -----  -----   -----   -----  -----  -----
  1       6       3      3       5      5      0       0       8      0      0
----  -----   -----  ------   -----  -----  -----   -----   -----  -----  -----
Tot:      6       3      3       5      5      0       0       8      0      0

Area      Total Gen Capacity           On-line Gen Capacity         Generation
 Num     MW           MVAr            MW           MVAr             MW    MVAr
----   ------  ------------------   ------  ------------------    ------  ------
  1    1140.0      0.0 to 0.0       1140.0      0.0 to 0.0         760.0     0.0
----   ------  ------------------   ------  ------------------    ------  ------
Tot:   1140.0      0.0 to 0.0       1140.0      0.0 to 0.0         760.0     0.0

Area    Disp Load Cap       Disp Load         Fixed Load        Total Load
 Num      MW     MVAr       MW     MVAr       MW     MVAr       MW     MVAr
----    ------  ------    ------  ------    ------  ------    ------  ------
  1       -0.0    -0.0      -0.0    -0.0     760.0     0.0     760.0     0.0
----    ------  ------    ------  ------    ------  ------    ------  ------
Tot:      -0.0    -0.0      -0.0    -0.0     760.0     0.0     760.0     0.0

Area      Shunt Inj        Branch      Series Losses      Net Export
 Num      MW     MVAr     Charging      MW     MVAr       MW     MVAr
----    ------  ------    --------    ------  ------    ------  ------
  1       -0.0     0.0        0.0       0.00    0.00       0.0     0.0
----    ------  ------    --------    ------  ------    ------  ------
Tot:      -0.0     0.0        0.0       0.00    0.00       -       -

================================================================================
|     Generator Data                                                           |
================================================================================
 Gen   Bus   Status     Pg        Qg      Lambda ($/MVA-hr)
  #     #              (MW)     (MVAr)      P         Q    
----  -----  ------  --------  --------  --------  --------
  1      1      1     160.00      0.00      4.49      0.00
  2      3      1      26.11      0.00      4.00      0.00
  3      6      1     573.89      0.00      2.00      0.00
                     --------  --------
            Total:    760.00      0.00

================================================================================
|     Bus Data                                                                 |
================================================================================
 Bus      Voltage          Generation             Load          Lambda($/MVA-hr)
  #   Mag(pu) Ang(deg)   P (MW)   Q (MVAr)   P (MW)   Q (MVAr)     P        Q   
----- ------- --------  --------  --------  --------  --------  -------  -------
    1  1.000    0.000*   160.00      0.00     80.00      0.00     4.486     -
    2  1.000    6.112       -         -      240.00      0.00     5.181     -
    3  1.000    7.639     26.11      0.00     40.00      0.00     4.000     -
    4  1.000  -18.335       -         -      160.00      0.00     4.903     -
    5  1.000   -3.056       -         -      240.00      0.00     4.243     -
    6  1.000   37.051    573.89      0.00       -         -       2.000     -
                        --------  --------  --------  --------
               Total:    760.00      0.00    760.00      0.00

================================================================================
|     Branch Data                                                              |
================================================================================
Brnch   From   To    From Bus Injection   To Bus Injection     Loss (I^2 * Z)  
  #     Bus    Bus    P (MW)   Q (MVAr)   P (MW)   Q (MVAr)   P (MW)   Q (MVAr)
-----  -----  -----  --------  --------  --------  --------  --------  --------
   1      1      2    -26.67      0.00     26.67      0.00     0.000      0.00
   2      1      4     53.33      0.00    -53.33      0.00     0.000      0.00
   3      1      5     53.33      0.00    -53.33      0.00     0.000      0.00
   4      2      3    -13.33      0.00     13.33      0.00     0.000      0.00
   5      2      4    106.67      0.00   -106.67      0.00     0.000      0.00
   6      2      6   -360.00      0.00    360.00      0.00     0.000      0.00
   7      3      5    186.67      0.00   -186.67      0.00     0.000      0.00
   8      3      6   -213.89      0.00    213.89      0.00     0.000      0.00
                                                             --------  --------
                                                    Total:     0.000      0.00

================================================================================
|     Generation Constraints                                                   |
================================================================================
 Gen   Bus                Active Power Limits
  #     #    Pmin mu    Pmin       Pg       Pmax    Pmax mu
----  -----  -------  --------  --------  --------  -------
   1     1      -        0.00    160.00    160.00    3.486
   2     3      -        0.00     26.11    370.00      -  
   3     6      -        0.00    573.89    610.00      -  

================================================================================
|     Branch Flow Constraints                                                  |
================================================================================
Brnch   From     "From" End        Limit       "To" End        To
  #     Bus    Pf  mu     Pf      |Pmax|      Pt      Pt  mu   Bus
-----  -----  -------  --------  --------  --------  -------  -----
   1      1      -      -26.67    180.00     26.67      -        2
   2      1      -       53.33    150.00    -53.33      -        4
   3      1      -       53.33    360.00    -53.33      -        5
   4      2      -      -13.33    180.00     13.33      -        3
   5      2      -      106.67    180.00   -106.67      -        4
   6      2      -     -360.00    360.00    360.00     4.431     6
   7      3      -      186.67    360.00   -186.67      -        5
   8      3      -     -213.89    360.00    213.89      -        6

results = 

    version: '2'
    baseMVA: 100
        bus: [6x17 double]
        gen: [3x25 double]
     branch: [8x21 double]
    gencost: [3x8 double]
      order: [1x1 struct]
         om: [1x1 opf_model]
          x: [12x1 double]
         mu: [1x1 struct]
          f: 1.4122e+03
        var: [1x1 struct]
        lin: [1x1 struct]
         et: 0.0468
    success: 1
        raw: [1x1 struct]


formatted =

   1.0e+03 *

    1.4122    0.0000
    0.0010         0
    0.0010    0.0061
    0.0010    0.0076
    0.0010   -0.0183
    0.0010   -0.0031
    0.0010    0.0371


out =

   1.0e+03 *

    1.4122    0.0000
    0.0010         0
    0.0010    0.0061
    0.0010    0.0076
    0.0010   -0.0183
    0.0010   -0.0031
    0.0010    0.0371


stub =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod 


oplcmd =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod  garver6y56_110.dat

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.06s, took 0.062026s

Tried aggregator 2 times.
MIP Presolve eliminated 638 rows and 93 columns.
MIP Presolve modified 575 coefficients.
Aggregator did 27 substitutions.
Reduced MIP has 213 rows, 226 columns, and 1358 nonzeros.
Reduced MIP has 30 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (2.88 ticks)
Probing fixed 2 vars, tightened 42 bounds.
Probing time = 0.00 sec. (0.32 ticks)
Cover probing fixed 0 vars, tightened 7 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 4 rows and 6 columns.
MIP Presolve modified 55 coefficients.
Reduced MIP has 209 rows, 220 columns, and 1324 nonzeros.
Reduced MIP has 28 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (0.66 ticks)
Probing fixed 2 vars, tightened 47 bounds.
Probing time = 0.00 sec. (0.30 ticks)
Cover probing fixed 0 vars, tightened 4 bounds.
Clique table members: 6.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.01 sec. (3.64 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0     1047.7117    13                   1047.7117      209         
      0     0     1072.1994     9                    Cuts: 18      216         
      0     0     1072.1994     9                   Covers: 1      218         
      0     0     1072.1994     9                     Cuts: 5      219         
      0     0        cutoff                                        219         
Elapsed time = 0.17 sec. (26.46 ticks, tree = 0.00 MB, solutions = 0)

Cover cuts applied:  2
Implied bound cuts applied:  2
Flow cuts applied:  2
Mixed integer rounding cuts applied:  3

Root node processing (before b&c):
  Real time             =    0.17 sec. (26.46 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.17 sec. (26.46 ticks)

<<< solve, at 1.35s, took 0.168606s


<<< no solution, at 1.35s, took 4.76837e-06s


status =

     1


cmdout =

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.06s, took 0.062026s

Tried aggregator 2 times.
MIP Presolve eliminated 638 rows and 93 columns.
MIP Presolve modified 575 coefficients.
Aggregator did 27 substitutions.
Reduced MIP has 213 rows, 226 columns, and 1358 nonzeros.
Reduced MIP has 30 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (2.88 ticks)
Probing fixed 2 vars, tightened 42 bounds.
Probing time = 0.00 sec. (0.32 ticks)
Cover probing fixed 0 vars, tightened 7 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 4 rows and 6 columns.
MIP Presolve modified 55 coefficients.
Reduced MIP has 209 rows, 220 columns, and 1324 nonzeros.
Reduced MIP has 28 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (0.66 ticks)
Probing fixed 2 vars, tightened 47 bounds.
Probing time = 0.00 sec. (0.30 ticks)
Cover probing fixed 0 vars, tightened 4 bounds.
Clique table members: 6.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.01 sec. (3.64 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0     1047.7117    13                   1047.7117      209         
      0     0     1072.1994     9                    Cuts: 18      216         
      0     0     1072.1994     9                   Covers: 1      218         
      0     0     1072.1994     9                     Cuts: 5      219         
      0     0        cutoff                                        219         
Elapsed time = 0.17 sec. (26.46 ticks, tree = 0.00 MB, solutions = 0)

Cover cuts applied:  2
Implied bound cuts applied:  2
Flow cuts applied:  2
Mixed integer rounding cuts applied:  3

Root node processing (before b&c):
  Real time             =    0.17 sec. (26.46 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.17 sec. (26.46 ticks)

<<< solve, at 1.35s, took 0.168606s


<<< no solution, at 1.35s, took 4.76837e-06s




stub =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod 


oplcmd =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod  garver6y351_110.dat

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.08s, took 0.075206s

Tried aggregator 2 times.
MIP Presolve eliminated 406 rows and 104 columns.
MIP Presolve modified 2925 coefficients.
Aggregator did 17 substitutions.
Reduced MIP has 3191 rows, 963 columns, and 12376 nonzeros.
Reduced MIP has 84 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.02 sec. (18.69 ticks)
Probing fixed 4 vars, tightened 87 bounds.
Probing time = 0.00 sec. (1.14 ticks)
Cover probing fixed 0 vars, tightened 24 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 800 rows and 28 columns.
MIP Presolve modified 363 coefficients.
Reduced MIP has 2391 rows, 935 columns, and 9936 nonzeros.
Reduced MIP has 68 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.01 sec. (6.64 ticks)
Probing fixed 2 vars, tightened 63 bounds.
Probing time = 0.00 sec. (2.69 ticks)
Cover probing fixed 0 vars, tightened 19 bounds.
Clique table members: 5.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.04 sec. (49.06 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      986.2935    24                    986.2935      565         
      0     0      986.2935    22                     Cuts: 8      571         
      0     0      986.3043    22                     Cuts: 4      574         
      0     0      986.3373    22                    Cuts: 11      580         
      0     0      986.4212    23                  MIRcuts: 2      589         
      0     0      986.5800    23                     Cuts: 5      597         
      0     0      986.6093    25                     Cuts: 4      605         
      0     0        cutoff                                        605         
Elapsed time = 0.57 sec. (550.79 ticks, tree = 0.00 MB, solutions = 0)

Implied bound cuts applied:  1
Flow cuts applied:  4
Mixed integer rounding cuts applied:  7

Root node processing (before b&c):
  Real time             =    0.57 sec. (550.79 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.57 sec. (550.79 ticks)

<<< solve, at 1.77s, took 0.576399s


<<< no solution, at 1.77s, took 5.00679e-06s


status =

     1


cmdout =

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.08s, took 0.075206s

Tried aggregator 2 times.
MIP Presolve eliminated 406 rows and 104 columns.
MIP Presolve modified 2925 coefficients.
Aggregator did 17 substitutions.
Reduced MIP has 3191 rows, 963 columns, and 12376 nonzeros.
Reduced MIP has 84 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.02 sec. (18.69 ticks)
Probing fixed 4 vars, tightened 87 bounds.
Probing time = 0.00 sec. (1.14 ticks)
Cover probing fixed 0 vars, tightened 24 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 800 rows and 28 columns.
MIP Presolve modified 363 coefficients.
Reduced MIP has 2391 rows, 935 columns, and 9936 nonzeros.
Reduced MIP has 68 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.01 sec. (6.64 ticks)
Probing fixed 2 vars, tightened 63 bounds.
Probing time = 0.00 sec. (2.69 ticks)
Cover probing fixed 0 vars, tightened 19 bounds.
Clique table members: 5.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.04 sec. (49.06 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      986.2935    24                    986.2935      565         
      0     0      986.2935    22                     Cuts: 8      571         
      0     0      986.3043    22                     Cuts: 4      574         
      0     0      986.3373    22                    Cuts: 11      580         
      0     0      986.4212    23                  MIRcuts: 2      589         
      0     0      986.5800    23                     Cuts: 5      597         
      0     0      986.6093    25                     Cuts: 4      605         
      0     0        cutoff                                        605         
Elapsed time = 0.57 sec. (550.79 ticks, tree = 0.00 MB, solutions = 0)

Implied bound cuts applied:  1
Flow cuts applied:  4
Mixed integer rounding cuts applied:  7

Root node processing (before b&c):
  Real time             =    0.57 sec. (550.79 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.57 sec. (550.79 ticks)

<<< solve, at 1.77s, took 0.576399s


<<< no solution, at 1.77s, took 5.00679e-06s




MATPOWER Version 5.0, 17-Dec-2014 -- AC Optimal Power Flow
MATLAB Interior Point Solver -- MIPS, Version 1.1, 17-Dec-2014
Numerically Failed

Did not converge in 9 iterations.

results = 

    version: '2'
    baseMVA: 100
        bus: [6x17 double]
        gen: [3x25 double]
     branch: [8x21 double]
    gencost: [3x8 double]
      order: [1x1 struct]
         om: [1x1 opf_model]
          x: [21x1 double]
         mu: [1x1 struct]
          f: 2.0833e+03
        var: [1x1 struct]
        nln: [1x1 struct]
         et: 0.0816
    success: 0
        raw: [1x1 struct]


formatted =

     0     0
     0     0
     0     0
     0     0
     0     0
     0     0
     0     0


MATPOWER Version 5.0, 17-Dec-2014 -- AC Optimal Power Flow
SDPOPF Version 1.0, 17-Jan-2014  --  Using SEDUMI.

SeDuMi 1.3 by AdvOL, 2005-2008 and Jos F. Sturm, 1998-2003.
Alg = 2: xz-corrector, Adaptive Step-Differentiation, theta = 0.250, beta = 0.500
eqs m = 126, order n = 85, dim = 313, blocks = 18
nnz(A) = 564 + 0, nnz(ADA) = 4356, nnz(L) = 2241
 it :     b*y       gap    delta  rate   t/tP*  t/tD*   feas cg cg  prec
  0 :            1.59E+03 0.000
  1 :  -4.38E+03 5.35E+02 0.000 0.3361 0.9000 0.9000   2.12  1  1  1.6E+01
  2 :   8.00E+02 2.07E+02 0.000 0.3874 0.9000 0.9000   2.84  1  1  3.3E+00
  3 :   1.32E+03 6.25E+01 0.000 0.3018 0.9000 0.9000   1.60  1  1  8.1E-01
  4 :   1.29E+03 3.09E+01 0.000 0.4937 0.9000 0.9000   1.03  1  1  4.3E-01
  5 :   1.49E+03 1.58E+01 0.000 0.5134 0.9000 0.9000   0.33  1  1  3.7E-01
  6 :   2.01E+03 6.69E+00 0.000 0.4223 0.9000 0.9000  -0.39  1  1  3.4E-01
  7 :   6.35E+03 4.18E-01 0.000 0.0624 0.9900 0.9900  -0.76  1  1  2.8E-01
  8 :   1.20E+07 1.88E-04 0.000 0.0005 0.9999 0.9999  -0.99  1  1  3.0E-01
  9 :   1.20E+14 1.88E-11 0.000 0.0000 1.0000 1.0000  -1.00  1  1  
Primal infeasible, dual improving direction found.
iter seconds  |Ax|    [Ay]_+     |x|       |y|
  9      0.2   0.0e+00   0.0e+00   0.0e+00   1.0e+02

Detailed timing (sec)
   Pre          IPM          Post
8.881E-03    1.792E-01    1.086E-03    
Max-norms: ||b||=1.296000e+01, ||c|| = 3.960396e+03,
Cholesky |add|=0, |skip| = 0, ||L.L|| = 10.0376.

err = 

  MException with properties:

    identifier: ''
       message: 'Unbounded objective function '
         cause: {0x1 cell}
         stack: [6x1 struct]


primal =

     1


sparsecolo =

     0

++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
|    ID|      Constraint|                                      Type|
++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
|    #1|   Numeric value|               Element-wise inequality 1x1|
|    #2|   Numeric value|               Element-wise inequality 1x1|
|    #3|   Numeric value|               Element-wise inequality 1x1|
|    #4|   Numeric value|               Element-wise inequality 1x1|
|    #5|   Numeric value|               Element-wise inequality 1x1|
|    #6|   Numeric value|               Element-wise inequality 1x1|
|    #7|   Numeric value|               Element-wise inequality 1x1|
|    #8|   Numeric value|       Equality constraint (quadratic) 1x1|
|    #9|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #10|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #11|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #12|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #13|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #14|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #15|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #16|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #17|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #18|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #19|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #20|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #21|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #22|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #23|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #24|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #25|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #26|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #27|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #28|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #29|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #30|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #31|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #32|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #33|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #34|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #35|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #36|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #37|   Numeric value|   Element-wise inequality (quadratic) 1x1|
++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++

SparsePOP 2.99
by H.Waki, S.Kim, M.Kojima, M.Muramatsu,
   H.Sugimoto and M. Yamashita, February 2012

## The equality constraints of the SeDuMi format primal SDP are linearly dependent,
   so 36 equalities are eliminated to restore the linear independence.
- SeDuMi Start -
- SeDuMi End -

## Computational Results by sparsePOP.m with SeDuMi ##
## Printed by printSolution.m ##
# Problem File Name   = nDim:15, mDim:30.
# parameters:
  relaxOrder          = 2
  sparseSW            = 1
  symbolicMath        = 0
  mex                 = 0
# SDP relaxation problem:
  size of A           = [2337,18683]
  no of nonzeros in A = 46005
  no of LP variables  = 14
  no of FR variables  = 383
  no of SDP blocks    = 34
  max size SDP block  = 91
  ave size SDP block  = 1.61e+01
  Dual SDP relaxation problem is infeasible.
  The original POP may be also infeasible.
# elapsed time:
  elapsedTime.readData    =     0.00
  elapsedTime.conversion  =     0.58
  elapsedTime.total       =     0.58
## SparsePOP cannot generate an approximate solution because
## the SDP relaxation problem is infeasible or the solution
## obtianed by sedumi is very inaccurate.

param = 

            relaxOrder: 2
              sparseSW: 1
    multiCliquesFactor: 1
             scalingSW: 1
               boundSW: 2
           eqTolerance: 0
          perturbation: 0
     reduceMomentMatSW: 1
     complementaritySW: 0
          reduceAMatSW: 1
             SDPsolver: 'sedumi'
           SDPsolverSW: 1
      SDPsolverEpsilon: 1.0000e-09
      SDPsolverOutFile: 0
          sdpaDataFile: ''
               matFile: ''
             POPsolver: ''
       detailedInfFile: ''
         printFileName: 1
            errorBdIdx: ''
             fValueUbd: ''
          symbolicMath: 0
                   mex: 0
            printLevel: [1 0]
           SquareOneSW: 1
              binarySW: 1
          aggressiveSW: 0
         developmentSW: 3


out_sol = 

      yalmiptime: 0.1856
      solvertime: 10.2409
            info: 'Successfully solved (sparsepop)'
         problem: 0
    solveroutput: [1x1 struct]
     solverinput: [1x1 struct]


obj =

        1160


tableTxt =

         |  DC VM  |   VA   | PWL1 VM |  VA  | PWL2 VM |  VA  | IPM VM |  VA  | SDP VM |  VA  | POP VM |  VA  
---------|---------|--------|---------|------|---------|------|--------|------|--------|------|--------|------
 Obj / T | 1412.22 |  0.05  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B1   |   1.00  |  0.00  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B2   |   1.00  |  6.11  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B3   |   1.00  |  7.64  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B4   |   1.00  | -18.33 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B5   |   1.00  |  -3.06 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
    B6   |   1.00  |  37.05 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 



out =

     []


MATPOWER Version 5.0, 17-Dec-2014 -- DC Optimal Power Flow
The interior-point algorithm uses a built-in starting point;
ignoring user-supplied X0.
Optimization terminated.

Converged in 0.04 seconds
Objective Function Value = 1360.00 $/hr
================================================================================
|     System Summary                                                           |
================================================================================

How many?                How much?              P (MW)            Q (MVAr)
---------------------    -------------------  -------------  -----------------
Buses              6     Total Gen Capacity    1140.0           0.0 to 0.0
Generators         3     On-line Capacity      1140.0           0.0 to 0.0
Committed Gens     3     Generation (actual)    760.0               0.0
Loads              5     Load                   760.0               0.0
  Fixed            5       Fixed                760.0               0.0
  Dispatchable     0       Dispatchable          -0.0 of -0.0      -0.0
Shunts             0     Shunt (inj)             -0.0               0.0
Branches           9     Losses (I^2 * Z)         0.00              0.00
Transformers       0     Branch Charging (inj)     -                0.0
Inter-ties         0     Total Inter-tie Flow     0.0               0.0
Areas              1

                          Minimum                      Maximum
                 -------------------------  --------------------------------
Voltage Magnitude   1.000 p.u. @ bus 1          1.000 p.u. @ bus 1   
Voltage Angle      -6.74 deg   @ bus 5         20.83 deg   @ bus 6   
Lambda P            2.00 $/MWh @ bus 6          2.00 $/MWh @ bus 5   
Lambda Q            0.00 $/MWh @ bus 1          0.00 $/MWh @ bus 1   

================================================================================
|     Area Summary                                                             |
================================================================================
Area  # of      # of Gens        # of Loads         # of    # of   # of   # of
 Num  Buses   Total  Online   Total  Fixed  Disp    Shunt   Brchs  Xfmrs   Ties
----  -----   -----  ------   -----  -----  -----   -----   -----  -----  -----
  1       6       3      3       5      5      0       0       9      0      0
----  -----   -----  ------   -----  -----  -----   -----   -----  -----  -----
Tot:      6       3      3       5      5      0       0       9      0      0

Area      Total Gen Capacity           On-line Gen Capacity         Generation
 Num     MW           MVAr            MW           MVAr             MW    MVAr
----   ------  ------------------   ------  ------------------    ------  ------
  1    1140.0      0.0 to 0.0       1140.0      0.0 to 0.0         760.0     0.0
----   ------  ------------------   ------  ------------------    ------  ------
Tot:   1140.0      0.0 to 0.0       1140.0      0.0 to 0.0         760.0     0.0

Area    Disp Load Cap       Disp Load         Fixed Load        Total Load
 Num      MW     MVAr       MW     MVAr       MW     MVAr       MW     MVAr
----    ------  ------    ------  ------    ------  ------    ------  ------
  1       -0.0    -0.0      -0.0    -0.0     760.0     0.0     760.0     0.0
----    ------  ------    ------  ------    ------  ------    ------  ------
Tot:      -0.0    -0.0      -0.0    -0.0     760.0     0.0     760.0     0.0

Area      Shunt Inj        Branch      Series Losses      Net Export
 Num      MW     MVAr     Charging      MW     MVAr       MW     MVAr
----    ------  ------    --------    ------  ------    ------  ------
  1       -0.0     0.0        0.0       0.00    0.00       0.0     0.0
----    ------  ------    --------    ------  ------    ------  ------
Tot:      -0.0     0.0        0.0       0.00    0.00       -       -

================================================================================
|     Generator Data                                                           |
================================================================================
 Gen   Bus   Status     Pg        Qg      Lambda ($/MVA-hr)
  #     #              (MW)     (MVAr)      P         Q    
----  -----  ------  --------  --------  --------  --------
  1      1      1     160.00      0.00      2.00      0.00
  2      3      1       0.00      0.00      2.00      0.00
  3      6      1     600.00      0.00      2.00      0.00
                     --------  --------
            Total:    760.00      0.00

================================================================================
|     Bus Data                                                                 |
================================================================================
 Bus      Voltage          Generation             Load          Lambda($/MVA-hr)
  #   Mag(pu) Ang(deg)   P (MW)   Q (MVAr)   P (MW)   Q (MVAr)     P        Q   
----- ------- --------  --------  --------  --------  --------  -------  -------
    1  1.000    0.000*   160.00      0.00     80.00      0.00     2.000     -
    2  1.000    1.719       -         -      240.00      0.00     2.000     -
    3  1.000    0.263      0.00      0.00     40.00      0.00     2.000     -
    4  1.000   10.383       -         -      160.00      0.00     2.000     -
    5  1.000   -6.744       -         -      240.00      0.00     2.000     -
    6  1.000   20.834    600.00      0.00       -         -       2.000     -
                        --------  --------  --------  --------
               Total:    760.00      0.00    760.00      0.00

================================================================================
|     Branch Data                                                              |
================================================================================
Brnch   From   To    From Bus Injection   To Bus Injection     Loss (I^2 * Z)  
  #     Bus    Bus    P (MW)   Q (MVAr)   P (MW)   Q (MVAr)   P (MW)   Q (MVAr)
-----  -----  -----  --------  --------  --------  --------  --------  --------
   1      1      2     -7.50      0.00      7.50      0.00     0.000      0.00
   2      1      4    -30.20      0.00     30.20      0.00     0.000      0.00
   3      1      5    117.70      0.00   -117.70      0.00     0.000      0.00
   4      2      3     12.71      0.00    -12.71      0.00     0.000      0.00
   5      2      4    -37.80      0.00     37.80      0.00     0.000      0.00
   6      2      6   -222.41      0.00    222.41      0.00     0.000      0.00
   7      3      5    122.30      0.00   -122.30      0.00     0.000      0.00
   8      3      6   -149.59      0.00    149.59      0.00     0.000      0.00
   9      4      6   -228.00      0.00    228.00      0.00     0.000      0.00
                                                             --------  --------
                                                    Total:     0.000      0.00

================================================================================
|     Generation Constraints                                                   |
================================================================================
 Gen   Bus                Active Power Limits
  #     #    Pmin mu    Pmin       Pg       Pmax    Pmax mu
----  -----  -------  --------  --------  --------  -------
   1     1      -        0.00    160.00    160.00    1.000
   2     3    2.000      0.00      0.00    370.00      -  
   3     6      -        0.00    600.00    610.00      -  

================================================================================
|     Branch Flow Constraints                                                  |
================================================================================
Brnch   From     "From" End        Limit       "To" End        To
  #     Bus    Pf  mu     Pf      |Pmax|      Pt      Pt  mu   Bus
-----  -----  -------  --------  --------  --------  -------  -----
   1      1      -       -7.50    180.00      7.50      -        2
   2      1      -      -30.20    150.00     30.20      -        4
   3      1      -      117.70    360.00   -117.70      -        5
   4      2      -       12.71    180.00    -12.71      -        3
   5      2      -      -37.80    180.00     37.80      -        4
   6      2      -     -222.41    360.00    222.41      -        6
   7      3      -      122.30    360.00   -122.30      -        5
   8      3      -     -149.59    360.00    149.59      -        6
   9      4      -     -228.00    360.00    228.00      -        6

results = 

    version: '2'
    baseMVA: 100
        bus: [6x17 double]
        gen: [3x25 double]
     branch: [9x21 double]
    gencost: [3x8 double]
      order: [1x1 struct]
         om: [1x1 opf_model]
          x: [12x1 double]
         mu: [1x1 struct]
          f: 1.3600e+03
        var: [1x1 struct]
        lin: [1x1 struct]
         et: 0.0430
    success: 1
        raw: [1x1 struct]


formatted =

   1.0e+03 *

    1.3600    0.0000
    0.0010         0
    0.0010    0.0017
    0.0010    0.0003
    0.0010    0.0104
    0.0010   -0.0067
    0.0010    0.0208


out =

   1.0e+03 *

    1.3600    0.0000
    0.0010         0
    0.0010    0.0017
    0.0010    0.0003
    0.0010    0.0104
    0.0010   -0.0067
    0.0010    0.0208


stub =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod 


oplcmd =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod  garver6y56_111.dat

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.03s, took 0.035615s

Tried aggregator 2 times.
MIP Presolve eliminated 636 rows and 91 columns.
MIP Presolve modified 575 coefficients.
Aggregator did 27 substitutions.
Reduced MIP has 215 rows, 228 columns, and 1372 nonzeros.
Reduced MIP has 30 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (2.90 ticks)
Probing fixed 2 vars, tightened 42 bounds.
Probing time = 0.00 sec. (0.33 ticks)
Cover probing fixed 0 vars, tightened 9 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 4 rows and 6 columns.
MIP Presolve modified 55 coefficients.
Reduced MIP has 211 rows, 222 columns, and 1338 nonzeros.
Reduced MIP has 28 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (0.67 ticks)
Probing fixed 2 vars, tightened 42 bounds.
Probing time = 0.00 sec. (0.30 ticks)
Cover probing fixed 0 vars, tightened 5 bounds.
Clique table members: 6.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.00 sec. (3.84 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      843.4498    13                    843.4498      211         
      0     0      864.7633    13                    Cuts: 30      221         
      0     0      894.6140    14                     Cuts: 6      237         
      0     0      894.8214    16                     Cuts: 9      247         
      0     0      895.7585    14                  MIRcuts: 4      252         
      0     0      895.7589    15                  MIRcuts: 2      254         
      0     0      897.7206    14                  MIRcuts: 2      257         
      0     0      897.7305    13                  MIRcuts: 2      259         
*     0+    0                         1476.1447      897.7305      259   39.18%
*     0     0      integral     0     1476.1447     1476.1447      259    0.00%
Elapsed time = 0.15 sec. (69.95 ticks, tree = 0.00 MB, solutions = 1)

Flow cuts applied:  1
Mixed integer rounding cuts applied:  11
Lift and project cuts applied:  1
Gomory fractional cuts applied:  2

Root node processing (before b&c):
  Real time             =    0.15 sec. (69.96 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.15 sec. (69.96 ticks)

<<< solve, at 0.97s, took 0.148801s


OBJECTIVE: 1476.145
inv_cost 	= 0
gear[100020, 4] 	= 1
gear[100040, 4] 	= 1
gear[100050, 4] 	= 1
gear[200030, 4] 	= 1
gear[200040, 4] 	= 1
gear[200060, 4] 	= 1
gear[300050, 4] 	= 1
gear[300060, 4] 	= 1
gear[400060, 4] 	= 1
real_loss 	= 1476.14
rePower	=  [0.8 -2.4 1.4129 -1.6 -2.4 4.1548]
reInjection	=  [0.81794 -2.4901 1.4709 -1.6332 -2.3866 4.2211]
imPower	=  [0.3225 -0.48 0.9325 -0.32 -0.48 0.69804]
imInjection	=  [-0.32973 0.57857 -0.91448 0.21282 0.66185 -0.20902]
reVoltage	=  [0.98013 0.9422 1.0133 0.96065 0.95171 0.99183]
imVoltage	=  [0 -0.029128 0.069039 0.06173 -0.081503 0.21708]
reFlow	=  [0.081489 -0.098651 0.8351 -0.5212 -0.22946 -1.6579 1.5515 -0.60187 -1.9613]
imFlow	=  [-0.086684 -0.042331 -0.20072 0.30357 0.023188 0.16513 -0.46113 -0.14978 0.19367]
voltage	=  [0.98013 0.95 1.0318 0.97719 0.97354 1.05]
line_id 	 p_send 	 p_rec 	 q_send 	 q_rec 	 |I|
[100020] 	 7.98694 	 7.93032 	 8.49617 	 7.92998 	 0.118973
[100040] 	 -9.669025254049192 	 -9.738168450186018 	 4.14899 	 3.45756 	 0.107349
[100050] 	 81.8509 	 81.1132 	 19.6729 	 12.296 	 0.858887
[200030] 	 -49.99099686736935 	 -50.71860051377827 	 -27.08451497881137 	 -34.36055144290064 	 0.60316
[200040] 	 -21.68758363974452 	 -21.90035028797498 	 -1.516329972779043 	 -3.643996455083716 	 0.230633
[200060] 	 -156.6894203765325 	 -160.8533693152073 	 -10.72883445396885 	 -52.36832384071698 	 1.66612
[300050] 	 154.039 	 151.419 	 57.4396 	 31.2405 	 1.61862
[300060] 	 -62.02367045430267 	 -62.94690568609356 	 11.022 	 1.78962 	 0.620227
[400060] 	 -187.2143318730649 	 -190.3216266768171 	 -30.71215222090664 	 -61.78510025842894 	 1.97082

<<< post process, at 0.98s, took 0.010098s

// solution (optimal) with objective 1476.1446737722
// Quality Incumbent solution:
// MILP objective                                 1.4761446738e+03
// MILP solution norm |x| (Total, Max)            9.23528e+01  4.22107e+00
// MILP solution error (Ax=b) (Total, Max)        1.36540e-14  9.00457e-16
// MILP x bound error (Total, Max)                0.00000e+00  0.00000e+00
// MILP x integrality error (Total, Max)          0.00000e+00  0.00000e+00
// MILP slack bound error (Total, Max)            2.41820e-14  4.52416e-15
// 

swtch = [0
         0 0 0 0 0 0 0 0];
gear = [[0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]];
rePower = [0.8 -2.4 1.4129 -1.6 -2.4 4.1548];
reInjection = [0.81794 -2.4901 1.4709 -1.6332 -2.3866 4.2211];
reFlow = [0.081489 -0.098651 0.8351 -0.5212 -0.22946 -1.6579 1.5515 -0.60187
         -1.9613];
imInjection = [-0.32973 0.57857 -0.91448 0.21282 0.66185 -0.20902];
imFlow = [-0.086684 -0.042331 -0.20072 0.30357 0.023188 0.16513 -0.46113 -0.14978
         0.19367];
reVoltage = [0.98013 0.9422 1.0133 0.96065 0.95171 0.99183];
imVoltage = [0 -0.029128 0.069039 0.06173 -0.081503 0.21708];
imPower = [0.3225 -0.48 0.9325 -0.32 -0.48 0.69804];
voltage = [0.98013 0.95 1.0318 0.97719 0.97354 1.05];
lambda = [0 0 0 0.69872 0 0 0 0.30128 0 0 0.061322 0.93868 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.18167 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0.37851 0 0.30831 0 0.1315 0 0 0 0 0 0 0 0
         0 0 0 0 0 0.59815 0.12996 0 0 0 0 0 0.27189 0 0 0 0 0 0 0.76456 0
         0 0 0 0 0.15524 0.080199 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.029055 0 0.55745 0 0
         0.28982 0 0.12367 0 0 0 0 0 0 0 0];
psi = [[1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]];
chi = [[1 0 0 0 0 0 0]
             [0 0 1 0 0 0 0]
             [0 0 0 1 0 0 0]
             [0 0 0 1 0 0 0]
             [0 0 1 0 0 0 0]
             [0 0 0 1 0 0 0]];
phi = [[1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]];
upsilon = [[1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]];

<<< done, at 0.98s, took 0.00142097s


status =

     0


cmdout =

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.03s, took 0.035615s

Tried aggregator 2 times.
MIP Presolve eliminated 636 rows and 91 columns.
MIP Presolve modified 575 coefficients.
Aggregator did 27 substitutions.
Reduced MIP has 215 rows, 228 columns, and 1372 nonzeros.
Reduced MIP has 30 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (2.90 ticks)
Probing fixed 2 vars, tightened 42 bounds.
Probing time = 0.00 sec. (0.33 ticks)
Cover probing fixed 0 vars, tightened 9 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 4 rows and 6 columns.
MIP Presolve modified 55 coefficients.
Reduced MIP has 211 rows, 222 columns, and 1338 nonzeros.
Reduced MIP has 28 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.00 sec. (0.67 ticks)
Probing fixed 2 vars, tightened 42 bounds.
Probing time = 0.00 sec. (0.30 ticks)
Cover probing fixed 0 vars, tightened 5 bounds.
Clique table members: 6.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.00 sec. (3.84 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      843.4498    13                    843.4498      211         
      0     0      864.7633    13                    Cuts: 30      221         
      0     0      894.6140    14                     Cuts: 6      237         
      0     0      894.8214    16                     Cuts: 9      247         
      0     0      895.7585    14                  MIRcuts: 4      252         
      0     0      895.7589    15                  MIRcuts: 2      254         
      0     0      897.7206    14                  MIRcuts: 2      257         
      0     0      897.7305    13                  MIRcuts: 2      259         
*     0+    0                         1476.1447      897.7305      259   39.18%
*     0     0      integral     0     1476.1447     1476.1447      259    0.00%
Elapsed time = 0.15 sec. (69.95 ticks, tree = 0.00 MB, solutions = 1)

Flow cuts applied:  1
Mixed integer rounding cuts applied:  11
Lift and project cuts applied:  1
Gomory fractional cuts applied:  2

Root node processing (before b&c):
  Real time             =    0.15 sec. (69.96 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.00 sec. (0.00 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.15 sec. (69.96 ticks)

<<< solve, at 0.97s, took 0.148801s


OBJECTIVE: 1476.145
inv_cost 	= 0
gear[100020, 4] 	= 1
gear[100040, 4] 	= 1
gear[100050, 4] 	= 1
gear[200030, 4] 	= 1
gear[200040, 4] 	= 1
gear[200060, 4] 	= 1
gear[300050, 4] 	= 1
gear[300060, 4] 	= 1
gear[400060, 4] 	= 1
real_loss 	= 1476.14
rePower	=  [0.8 -2.4 1.4129 -1.6 -2.4 4.1548]
reInjection	=  [0.81794 -2.4901 1.4709 -1.6332 -2.3866 4.2211]
imPower	=  [0.3225 -0.48 0.9325 -0.32 -0.48 0.69804]
imInjection	=  [-0.32973 0.57857 -0.91448 0.21282 0.66185 -0.20902]
reVoltage	=  [0.98013 0.9422 1.0133 0.96065 0.95171 0.99183]
imVoltage	=  [0 -0.029128 0.069039 0.06173 -0.081503 0.21708]
reFlow	=  [0.081489 -0.098651 0.8351 -0.5212 -0.22946 -1.6579 1.5515 -0.60187 -1.9613]
imFlow	=  [-0.086684 -0.042331 -0.20072 0.30357 0.023188 0.16513 -0.46113 -0.14978 0.19367]
voltage	=  [0.98013 0.95 1.0318 0.97719 0.97354 1.05]
line_id 	 p_send 	 p_rec 	 q_send 	 q_rec 	 |I|
[100020] 	 7.98694 	 7.93032 	 8.49617 	 7.92998 	 0.118973
[100040] 	 -9.669025254049192 	 -9.738168450186018 	 4.14899 	 3.45756 	 0.107349
[100050] 	 81.8509 	 81.1132 	 19.6729 	 12.296 	 0.858887
[200030] 	 -49.99099686736935 	 -50.71860051377827 	 -27.08451497881137 	 -34.36055144290064 	 0.60316
[200040] 	 -21.68758363974452 	 -21.90035028797498 	 -1.516329972779043 	 -3.643996455083716 	 0.230633
[200060] 	 -156.6894203765325 	 -160.8533693152073 	 -10.72883445396885 	 -52.36832384071698 	 1.66612
[300050] 	 154.039 	 151.419 	 57.4396 	 31.2405 	 1.61862
[300060] 	 -62.02367045430267 	 -62.94690568609356 	 11.022 	 1.78962 	 0.620227
[400060] 	 -187.2143318730649 	 -190.3216266768171 	 -30.71215222090664 	 -61.78510025842894 	 1.97082

<<< post process, at 0.98s, took 0.010098s

// solution (optimal) with objective 1476.1446737722
// Quality Incumbent solution:
// MILP objective                                 1.4761446738e+03
// MILP solution norm |x| (Total, Max)            9.23528e+01  4.22107e+00
// MILP solution error (Ax=b) (Total, Max)        1.36540e-14  9.00457e-16
// MILP x bound error (Total, Max)                0.00000e+00  0.00000e+00
// MILP x integrality error (Total, Max)          0.00000e+00  0.00000e+00
// MILP slack bound error (Total, Max)            2.41820e-14  4.52416e-15
// 

swtch = [0
         0 0 0 0 0 0 0 0];
gear = [[0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]];
rePower = [0.8 -2.4 1.4129 -1.6 -2.4 4.1548];
reInjection = [0.81794 -2.4901 1.4709 -1.6332 -2.3866 4.2211];
reFlow = [0.081489 -0.098651 0.8351 -0.5212 -0.22946 -1.6579 1.5515 -0.60187
         -1.9613];
imInjection = [-0.32973 0.57857 -0.91448 0.21282 0.66185 -0.20902];
imFlow = [-0.086684 -0.042331 -0.20072 0.30357 0.023188 0.16513 -0.46113 -0.14978
         0.19367];
reVoltage = [0.98013 0.9422 1.0133 0.96065 0.95171 0.99183];
imVoltage = [0 -0.029128 0.069039 0.06173 -0.081503 0.21708];
imPower = [0.3225 -0.48 0.9325 -0.32 -0.48 0.69804];
voltage = [0.98013 0.95 1.0318 0.97719 0.97354 1.05];
lambda = [0 0 0 0.69872 0 0 0 0.30128 0 0 0.061322 0.93868 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.18167 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0.37851 0 0.30831 0 0.1315 0 0 0 0 0 0 0 0
         0 0 0 0 0 0.59815 0.12996 0 0 0 0 0 0.27189 0 0 0 0 0 0 0.76456 0
         0 0 0 0 0.15524 0.080199 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.029055 0 0.55745 0 0
         0.28982 0 0.12367 0 0 0 0 0 0 0 0];
psi = [[1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]];
chi = [[1 0 0 0 0 0 0]
             [0 0 1 0 0 0 0]
             [0 0 0 1 0 0 0]
             [0 0 0 1 0 0 0]
             [0 0 1 0 0 0 0]
             [0 0 0 1 0 0 0]];
phi = [[1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]];
upsilon = [[1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]
             [1 0]];

<<< done, at 0.98s, took 0.00142097s




formattedPWL1 =

   1.0e+03 *

    1.7193    0.0002
    0.0010         0
    0.0009   -0.0018
    0.0010    0.0039
    0.0010    0.0037
    0.0010   -0.0049
    0.0010    0.0123


stub =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod 


oplcmd =

LD_LIBRARY_PATH=/software/ibm/ILOG/CPLEX_Optimizer126/cplex/bin/x86-64_linux/:/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/:$LD_LIBRARY_PATH;export LD_LIBRARY_PATH;/software/ibm/ILOG/CPLEX_Optimizer126/opl/bin/x86-64_linux/oplrunjava -v mincost.mod  garver6y351_111.dat

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.13s, took 0.135376s

Tried aggregator 2 times.
MIP Presolve eliminated 404 rows and 102 columns.
MIP Presolve modified 2925 coefficients.
Aggregator did 17 substitutions.
Reduced MIP has 3193 rows, 965 columns, and 12390 nonzeros.
Reduced MIP has 84 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.02 sec. (18.69 ticks)
Probing fixed 4 vars, tightened 87 bounds.
Probing time = 0.01 sec. (1.15 ticks)
Cover probing fixed 0 vars, tightened 24 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 800 rows and 28 columns.
MIP Presolve modified 362 coefficients.
Reduced MIP has 2393 rows, 937 columns, and 9950 nonzeros.
Reduced MIP has 68 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.01 sec. (6.65 ticks)
Probing fixed 2 vars, tightened 63 bounds.
Probing time = 0.00 sec. (2.66 ticks)
Cover probing fixed 0 vars, tightened 20 bounds.
Clique table members: 5.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.03 sec. (35.21 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      799.8816    24                    799.8816      405         
      0     0      799.8816    19                     Cuts: 6      418         
      0     0      799.9132    21                  MIRcuts: 6      423         
      0     0      799.9132    21                  MIRcuts: 3      426         
      0     0      799.9781    22                     Cuts: 2      432         
      0     0      799.9781    21                    Cuts: 10      440         
      0     2      799.9781    21                    799.9781      440         
Elapsed time = 0.77 sec. (535.86 ticks, tree = 0.01 MB, solutions = 0)
     15    13     1062.3897    20                    801.0037     1125         
*    26+   16                         1449.4690      801.2017     1823   44.72%
*    26+   16                         1302.7759      801.2017     1823   38.50%

Implied bound cuts applied:  4
Flow cuts applied:  2
Mixed integer rounding cuts applied:  9
Zero-half cuts applied:  1
Gomory fractional cuts applied:  1

Root node processing (before b&c):
  Real time             =    0.76 sec. (534.43 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.67 sec. (498.56 ticks)
  Sync time (average)   =    0.43 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    1.43 sec. (1032.99 ticks)

<<< solve, at 6.88s, took 1.42861s


OBJECTIVE: 1302.776
inv_cost 	= 0
gear[100020, 4] 	= 1
gear[100040, 4] 	= 1
gear[100050, 4] 	= 1
gear[200030, 4] 	= 1
gear[200040, 4] 	= 1
gear[200060, 4] 	= 1
gear[300050, 4] 	= 1
gear[300060, 4] 	= 1
gear[400060, 4] 	= 1
real_loss 	= 1302.78
rePower	=  [0.8 -2.4 0.38622 -1.6 -2.4 5.3414]
reInjection	=  [0.82054 -2.5269 0.42147 -1.6288 -2.4273 5.341]
imPower	=  [0.3225 -0.48 0.9325 -0.32 -0.48 1.6609]
imInjection	=  [-0.33078 0.49601 -0.93147 0.096869 0.76077 -0.091401]
reVoltage	=  [0.9756 0.94955 1.0068 0.97429 0.94105 0.99984]
imVoltage	=  [0 0.0033886 0.031527 0.13321 -0.1018 0.30647]
reFlow	=  [-0.0019398 -0.21961 1.0421 -0.16766 -0.32747 -2.0337 1.3852 -1.1314 -2.1759]
imFlow	=  [-0.065317 -0.024147 -0.24132 0.2697 0.029097 0.1319 -0.51945 -0.14232 0.10182]
voltage	=  [0.9756 0.95 1.011 0.99183 0.95445 1.05]
line_id 	 p_send 	 p_rec 	 q_send 	 q_rec 	 |I|
[100020] 	 -0.1892510537958424 	 -0.2063314960496611 	 6.37238 	 6.20157 	 0.0653461
[100040] 	 -21.42513554161257 	 -21.71800286392058 	 2.35575 	 -0.5729270434491115 	 0.220933
[100050] 	 101.667 	 100.523 	 23.5431 	 12.1011 	 1.06967
[200030] 	 -15.82899592990718 	 -16.03069575697417 	 -25.66652090183092 	 -27.68351917250069 	 0.317569
[200040] 	 -31.08554513775407 	 -31.51788824130132 	 -2.87392760100044 	 -7.197358636472931 	 0.328764
[200060] 	 -193.0694893843554 	 -199.2997074899701 	 -13.21352060076389 	 -75.51570165691149 	 2.03801
[300050] 	 137.828 	 135.64 	 56.6682 	 34.7827 	 1.47937
[300060] 	 -114.3600762174444 	 -117.4806636598594 	 10.7622 	 -20.44364845229173 	 1.14028
[400060] 	 -210.6383721668233 	 -214.4342488966738 	 -38.90617081236783 	 -76.86493811087244 	 2.17827

<<< post process, at 6.89s, took 0.0105669s

// solution (optimal) with objective 1302.77590925984
// Quality Incumbent solution:
// MILP objective                                 1.3027759093e+03
// MILP solution norm |x| (Total, Max)            9.43634e+01  5.34143e+00
// MILP solution error (Ax=b) (Total, Max)        1.55150e-14  1.62832e-15
// MILP x bound error (Total, Max)                0.00000e+00  0.00000e+00
// MILP x integrality error (Total, Max)          0.00000e+00  0.00000e+00
// MILP slack bound error (Total, Max)            9.64808e-14  3.10862e-14
// 

swtch = [0
         0 0 0 0 0 0 0 0];
gear = [[0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]];
rePower = [0.8 -2.4 0.38622 -1.6 -2.4 5.3414];
reInjection = [0.82054 -2.5269 0.42147 -1.6288 -2.4273 5.341];
reFlow = [-0.0019398 -0.21961 1.0421 -0.16766 -0.32747 -2.0337 1.3852 -1.1314
         -2.1759];
imInjection = [-0.33078 0.49601 -0.93147 0.096869 0.76077 -0.091401];
imFlow = [-0.065317 -0.024147 -0.24132 0.2697 0.029097 0.1319 -0.51945 -0.14232
         0.10182];
reVoltage = [0.9756 0.94955 1.0068 0.97429 0.94105 0.99984];
imVoltage = [0 0.0033886 0.031527 0.13321 -0.1018 0.30647];
imPower = [0.3225 -0.48 0.9325 -0.32 -0.48 1.6609];
voltage = [0.9756 0.95 1.011 0.99183 0.95445 1.05];
lambda = [0 0 0 0 0 0 0 0 0.48794 0 0 0 0 0 0 0 0 0.51206 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0.98622 0.013782 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.23324 0 0 0.42499 0 0 0
         0 0 0.12181 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.21996 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.1634 0 0 0 0 0 0 0 0 0 0 0
         0.47713 0.35947 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.32028
         0.59068 0 0 0 0 0 0 0 0 0 0 0 0.089043 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0.11164 0 0.17522 0.57607 0 0 0 0 0 0.13707
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0];
psi = [[1 0 0]
             [1 0 0]
             [0 1 0]
             [1 0 0]
             [1 0 0]
             [0 1 0]];
chi = [[1 0 0 0 0 0 0 0 0 0 0 0 0]
             [0 0 0 0 0 0 1 0 0 0 0 0 0]
             [0 0 0 0 0 0 1 0 0 0 0 0 0]
             [0 0 0 0 0 0 1 0 0 0 0 0 0]
             [0 0 0 0 0 1 0 0 0 0 0 0 0]
             [0 0 0 0 0 0 0 1 0 0 0 0 0]];
phi = [[0 1 0]
             [1 0 0]
             [1 0 0]
             [1 0 0]
             [1 0 0]
             [0 1 0]];
upsilon = [[0 1 0]
             [1 0 0]
             [0 1 0]
             [1 0 0]
             [1 0 0]
             [0 1 0]];

<<< done, at 6.89s, took 0.00671315s


status =

     0


cmdout =

Default LOCALE: LC_CTYPE=en_US.UTF-8;LC_NUMERIC=C;LC_TIME=en_US.UTF-8;LC_COLLATE=en_US.UTF-8;LC_MONETARY=en_US.UTF-8;LC_MESSAGES=en_US.UTF-8;LC_PAPER=en_US.UTF-8;LC_NAME=en_US.UTF-8;LC_ADDRESS=en_US.UTF-8;LC_TELEPHONE=en_US.UTF-8;LC_MEASUREMENT=en_US.UTF-8;LC_IDENTIFICATION=en_US.UTF-8

<<< setup, at 0s, took 1.42283e+09s

M   	= 100000
reVoltMin	= -4.6232
imVoltMin	=-5.6232

<<< generate, at 0.13s, took 0.135376s

Tried aggregator 2 times.
MIP Presolve eliminated 404 rows and 102 columns.
MIP Presolve modified 2925 coefficients.
Aggregator did 17 substitutions.
Reduced MIP has 3193 rows, 965 columns, and 12390 nonzeros.
Reduced MIP has 84 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.02 sec. (18.69 ticks)
Probing fixed 4 vars, tightened 87 bounds.
Probing time = 0.01 sec. (1.15 ticks)
Cover probing fixed 0 vars, tightened 24 bounds.
Tried aggregator 1 time.
MIP Presolve eliminated 800 rows and 28 columns.
MIP Presolve modified 362 coefficients.
Reduced MIP has 2393 rows, 937 columns, and 9950 nonzeros.
Reduced MIP has 68 binaries, 0 generals, 0 SOSs, and 0 indicators.
Presolve time = 0.01 sec. (6.65 ticks)
Probing fixed 2 vars, tightened 63 bounds.
Probing time = 0.00 sec. (2.66 ticks)
Cover probing fixed 0 vars, tightened 20 bounds.
Clique table members: 5.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 12 threads.
Root relaxation solution time = 0.03 sec. (35.21 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      799.8816    24                    799.8816      405         
      0     0      799.8816    19                     Cuts: 6      418         
      0     0      799.9132    21                  MIRcuts: 6      423         
      0     0      799.9132    21                  MIRcuts: 3      426         
      0     0      799.9781    22                     Cuts: 2      432         
      0     0      799.9781    21                    Cuts: 10      440         
      0     2      799.9781    21                    799.9781      440         
Elapsed time = 0.77 sec. (535.86 ticks, tree = 0.01 MB, solutions = 0)
     15    13     1062.3897    20                    801.0037     1125         
*    26+   16                         1449.4690      801.2017     1823   44.72%
*    26+   16                         1302.7759      801.2017     1823   38.50%

Implied bound cuts applied:  4
Flow cuts applied:  2
Mixed integer rounding cuts applied:  9
Zero-half cuts applied:  1
Gomory fractional cuts applied:  1

Root node processing (before b&c):
  Real time             =    0.76 sec. (534.43 ticks)
Parallel b&c, 12 threads:
  Real time             =    0.67 sec. (498.56 ticks)
  Sync time (average)   =    0.43 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    1.43 sec. (1032.99 ticks)

<<< solve, at 6.88s, took 1.42861s


OBJECTIVE: 1302.776
inv_cost 	= 0
gear[100020, 4] 	= 1
gear[100040, 4] 	= 1
gear[100050, 4] 	= 1
gear[200030, 4] 	= 1
gear[200040, 4] 	= 1
gear[200060, 4] 	= 1
gear[300050, 4] 	= 1
gear[300060, 4] 	= 1
gear[400060, 4] 	= 1
real_loss 	= 1302.78
rePower	=  [0.8 -2.4 0.38622 -1.6 -2.4 5.3414]
reInjection	=  [0.82054 -2.5269 0.42147 -1.6288 -2.4273 5.341]
imPower	=  [0.3225 -0.48 0.9325 -0.32 -0.48 1.6609]
imInjection	=  [-0.33078 0.49601 -0.93147 0.096869 0.76077 -0.091401]
reVoltage	=  [0.9756 0.94955 1.0068 0.97429 0.94105 0.99984]
imVoltage	=  [0 0.0033886 0.031527 0.13321 -0.1018 0.30647]
reFlow	=  [-0.0019398 -0.21961 1.0421 -0.16766 -0.32747 -2.0337 1.3852 -1.1314 -2.1759]
imFlow	=  [-0.065317 -0.024147 -0.24132 0.2697 0.029097 0.1319 -0.51945 -0.14232 0.10182]
voltage	=  [0.9756 0.95 1.011 0.99183 0.95445 1.05]
line_id 	 p_send 	 p_rec 	 q_send 	 q_rec 	 |I|
[100020] 	 -0.1892510537958424 	 -0.2063314960496611 	 6.37238 	 6.20157 	 0.0653461
[100040] 	 -21.42513554161257 	 -21.71800286392058 	 2.35575 	 -0.5729270434491115 	 0.220933
[100050] 	 101.667 	 100.523 	 23.5431 	 12.1011 	 1.06967
[200030] 	 -15.82899592990718 	 -16.03069575697417 	 -25.66652090183092 	 -27.68351917250069 	 0.317569
[200040] 	 -31.08554513775407 	 -31.51788824130132 	 -2.87392760100044 	 -7.197358636472931 	 0.328764
[200060] 	 -193.0694893843554 	 -199.2997074899701 	 -13.21352060076389 	 -75.51570165691149 	 2.03801
[300050] 	 137.828 	 135.64 	 56.6682 	 34.7827 	 1.47937
[300060] 	 -114.3600762174444 	 -117.4806636598594 	 10.7622 	 -20.44364845229173 	 1.14028
[400060] 	 -210.6383721668233 	 -214.4342488966738 	 -38.90617081236783 	 -76.86493811087244 	 2.17827

<<< post process, at 6.89s, took 0.0105669s

// solution (optimal) with objective 1302.77590925984
// Quality Incumbent solution:
// MILP objective                                 1.3027759093e+03
// MILP solution norm |x| (Total, Max)            9.43634e+01  5.34143e+00
// MILP solution error (Ax=b) (Total, Max)        1.55150e-14  1.62832e-15
// MILP x bound error (Total, Max)                0.00000e+00  0.00000e+00
// MILP x integrality error (Total, Max)          0.00000e+00  0.00000e+00
// MILP slack bound error (Total, Max)            9.64808e-14  3.10862e-14
// 

swtch = [0
         0 0 0 0 0 0 0 0];
gear = [[0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]
             [0 0 0 1]];
rePower = [0.8 -2.4 0.38622 -1.6 -2.4 5.3414];
reInjection = [0.82054 -2.5269 0.42147 -1.6288 -2.4273 5.341];
reFlow = [-0.0019398 -0.21961 1.0421 -0.16766 -0.32747 -2.0337 1.3852 -1.1314
         -2.1759];
imInjection = [-0.33078 0.49601 -0.93147 0.096869 0.76077 -0.091401];
imFlow = [-0.065317 -0.024147 -0.24132 0.2697 0.029097 0.1319 -0.51945 -0.14232
         0.10182];
reVoltage = [0.9756 0.94955 1.0068 0.97429 0.94105 0.99984];
imVoltage = [0 0.0033886 0.031527 0.13321 -0.1018 0.30647];
imPower = [0.3225 -0.48 0.9325 -0.32 -0.48 1.6609];
voltage = [0.9756 0.95 1.011 0.99183 0.95445 1.05];
lambda = [0 0 0 0 0 0 0 0 0.48794 0 0 0 0 0 0 0 0 0.51206 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0.98622 0.013782 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.23324 0 0 0.42499 0 0 0
         0 0 0.12181 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.21996 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.1634 0 0 0 0 0 0 0 0 0 0 0
         0.47713 0.35947 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.32028
         0.59068 0 0 0 0 0 0 0 0 0 0 0 0.089043 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0 0 0 0 0 0 0.11164 0 0.17522 0.57607 0 0 0 0 0 0.13707
         0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
         0 0 0 0 0 0];
psi = [[1 0 0]
             [1 0 0]
             [0 1 0]
             [1 0 0]
             [1 0 0]
             [0 1 0]];
chi = [[1 0 0 0 0 0 0 0 0 0 0 0 0]
             [0 0 0 0 0 0 1 0 0 0 0 0 0]
             [0 0 0 0 0 0 1 0 0 0 0 0 0]
             [0 0 0 0 0 0 1 0 0 0 0 0 0]
             [0 0 0 0 0 1 0 0 0 0 0 0 0]
             [0 0 0 0 0 0 0 1 0 0 0 0 0]];
phi = [[0 1 0]
             [1 0 0]
             [1 0 0]
             [1 0 0]
             [1 0 0]
             [0 1 0]];
upsilon = [[0 1 0]
             [1 0 0]
             [0 1 0]
             [1 0 0]
             [1 0 0]
             [0 1 0]];

<<< done, at 6.89s, took 0.00671315s




formattedPWL2 =

   1.0e+03 *

    1.5405    0.0015
    0.0010         0
    0.0009    0.0002
    0.0010    0.0018
    0.0010    0.0078
    0.0009   -0.0062
    0.0010    0.0170


MATPOWER Version 5.0, 17-Dec-2014 -- AC Optimal Power Flow
MATLAB Interior Point Solver -- MIPS, Version 1.1, 17-Dec-2014
Converged!

results = 

    version: '2'
    baseMVA: 100
        bus: [6x17 double]
        gen: [3x25 double]
     branch: [9x21 double]
    gencost: [3x8 double]
      order: [1x1 struct]
         om: [1x1 opf_model]
          x: [21x1 double]
         mu: [1x1 struct]
          f: 1.5879e+03
        var: [1x1 struct]
        nln: [1x1 struct]
         et: 0.0864
    success: 1
        raw: [1x1 struct]


formatted =

     0     0
     0     0
     0     0
     0     0
     0     0
     0     0
     0     0


formatted =

   1.0e+03 *

    1.5879    0.0001
    0.0010         0
    0.0010    0.0001
    0.0010    0.0022
    0.0010    0.0072
    0.0010   -0.0060
    0.0010    0.0164


MATPOWER Version 5.0, 17-Dec-2014 -- AC Optimal Power Flow
SDPOPF Version 1.0, 17-Jan-2014  --  Using SEDUMI.

SeDuMi 1.3 by AdvOL, 2005-2008 and Jos F. Sturm, 1998-2003.
Alg = 2: xz-corrector, Adaptive Step-Differentiation, theta = 0.250, beta = 0.500
eqs m = 138, order n = 91, dim = 331, blocks = 20
nnz(A) = 624 + 0, nnz(ADA) = 4932, nnz(L) = 2535
 it :     b*y       gap    delta  rate   t/tP*  t/tD*   feas cg cg  prec
  0 :            1.73E+03 0.000
  1 :  -4.46E+03 5.57E+02 0.000 0.3215 0.9000 0.9000   2.03  1  1  2.0E+01
  2 :   8.55E+02 2.09E+02 0.000 0.3742 0.9000 0.9000   2.89  1  1  3.8E+00
  3 :   1.23E+03 6.95E+01 0.000 0.3331 0.9000 0.9000   1.56  1  1  1.0E+00
  4 :   1.08E+03 2.11E+01 0.000 0.3038 0.9000 0.9000   1.21  1  1  3.0E-01
  5 :   1.13E+03 7.13E+00 0.000 0.3378 0.9000 0.9000   1.01  1  1  1.0E-01
  6 :   1.16E+03 1.81E+00 0.000 0.2539 0.9000 0.9146   0.91  1  1  4.1E-02
  7 :   1.19E+03 2.68E-06 0.000 0.0000 0.9000 0.8482   0.69  1  1  2.2E-02
  8 :   1.20E+03 1.74E-06 0.000 0.6506 0.4159 0.9000  -0.55  1  1  1.9E-02
  9 :   1.24E+03 9.52E-07 0.000 0.5459 0.9000 0.9000   0.26  1  1  1.0E-02
 10 :   1.27E+03 5.39E-07 0.000 0.5655 0.9000 0.9000   0.20  1  1  7.3E-03
 11 :   1.31E+03 2.03E-07 0.000 0.3778 0.9000 0.9000   0.49  1  1  3.3E-03
 12 :   1.33E+03 8.42E-08 0.000 0.4139 0.9000 0.9000   0.74  1  1  1.5E-03
 13 :   1.34E+03 2.12E-08 0.000 0.2518 0.9000 0.9000   0.89  1  1  4.0E-04
 14 :   1.35E+03 4.94E-09 0.000 0.2329 0.9000 0.9000   0.95  1  1  9.6E-05
 15 :   1.35E+03 2.29E-10 0.000 0.0465 0.9900 0.9900   0.99  1  1  4.5E-06
 16 :   1.35E+03 5.48E-12 0.000 0.0239 0.9900 0.9900   1.00  1  1  1.1E-07
 17 :   1.35E+03 2.57E-13 0.130 0.0468 0.9900 0.9900   1.00  2  2  5.0E-09

iter seconds digits       c*x               b*y
 17      0.4   9.1  1.3478643864e+03  1.3478643874e+03
|Ax-b| =   1.2e-07, [Ay-c]_+ =   0.0E+00, |x|=  4.4e+01, |y|=  5.0e+03

Detailed timing (sec)
   Pre          IPM          Post
1.069E-02    3.531E-01    1.951E-03    
Max-norms: ||b||=1.296000e+01, ||c|| = 3.960396e+03,
Cholesky |add|=0, |skip| = 0, ||L.L|| = 14.7778.

resultsSDP = 

        version: '2'
        baseMVA: 100
            bus: [6x17 double]
            gen: [3x25 double]
         branch: [9x21 double]
        gencost: [3x8 double]
          order: [1x1 struct]
              f: 1.5879e+03
      zero_eval: 0
    mineigratio: 8.0467e+09
        sdpinfo: [1x1 struct]
             et: 0.8884
        success: 1
            raw: [1x1 struct]


success =

     1


formattedSDP =

   1.0e+03 *

    1.5879    0.0009
    0.0010   -0.0000
    0.0010    0.0001
    0.0010    0.0022
    0.0010    0.0072
    0.0010   -0.0060
    0.0010    0.0164


primal =

     1


sparsecolo =

     0

++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
|    ID|      Constraint|                                      Type|
++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
|    #1|   Numeric value|               Element-wise inequality 1x1|
|    #2|   Numeric value|               Element-wise inequality 1x1|
|    #3|   Numeric value|               Element-wise inequality 1x1|
|    #4|   Numeric value|               Element-wise inequality 1x1|
|    #5|   Numeric value|               Element-wise inequality 1x1|
|    #6|   Numeric value|               Element-wise inequality 1x1|
|    #7|   Numeric value|               Element-wise inequality 1x1|
|    #8|   Numeric value|       Equality constraint (quadratic) 1x1|
|    #9|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #10|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #11|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #12|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #13|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #14|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #15|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #16|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #17|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #18|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #19|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #20|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #21|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #22|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #23|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #24|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #25|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #26|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #27|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #28|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #29|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #30|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #31|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #32|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #33|   Numeric value|       Equality constraint (quadratic) 1x1|
|   #34|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #35|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #36|   Numeric value|   Element-wise inequality (quadratic) 1x1|
|   #37|   Numeric value|   Element-wise inequality (quadratic) 1x1|
++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++

SparsePOP 2.99
by H.Waki, S.Kim, M.Kojima, M.Muramatsu,
   H.Sugimoto and M. Yamashita, February 2012

## The equality constraints of the SeDuMi format primal SDP are linearly dependent,
   so 23 equalities are eliminated to restore the linear independence.
- SeDuMi Start -
- SeDuMi End -

## Computational Results by sparsePOP.m with SeDuMi ##
## Printed by printSolution.m ##
# Problem File Name   = nDim:15, mDim:30.
# parameters:
  relaxOrder          = 2
  sparseSW            = 1
  symbolicMath        = 0
  mex                 = 0
# SDP solved by SeDuMi:
  size of A           = [2411,20681]
  no of nonzeros in A = 52927
  no of LP variables  = 14
  no of FR variables  = 438
  no of SDP blocks    = 34
  max size SDP block  = 91
  ave size SDP block  = 1.71e+01
# SeDuMi information:
  SeDuMi.pars.eps      = 1.00e-09
  SDPsolverInfo.numerr = 1
      SeDuMi stopped before SeDuMi.pars.eps = 1.00e-09 is attained.
  SDPsolverInfo.pinf   = 0
  SDPsolverInfo.dinf   = 0
# Approximate optimal value information:
  SDPobjValue         = -5.7349510e-09
  POP.objValue        = +0.0000000e+00
  relative obj error  = +5.735e-09
  POP.absError        = -3.521e+00
  POP.scaledError     = -1.000e+00
# elapsed time:
  elapsedTime.readData    =     0.00
  elapsedTime.conversion  =     0.62
  elapsedTime.SeDuMi      =    31.74
  elapsedTime.total       =    32.37

param = 

            relaxOrder: 2
              sparseSW: 1
    multiCliquesFactor: 1
             scalingSW: 1
               boundSW: 2
           eqTolerance: 0
          perturbation: 0
     reduceMomentMatSW: 1
     complementaritySW: 0
          reduceAMatSW: 1
             SDPsolver: 'sedumi'
           SDPsolverSW: 1
      SDPsolverEpsilon: 1.0000e-09
      SDPsolverOutFile: 0
          sdpaDataFile: ''
               matFile: ''
             POPsolver: ''
       detailedInfFile: ''
         printFileName: 1
            errorBdIdx: ''
             fValueUbd: ''
          symbolicMath: 0
                   mex: 0
            printLevel: [1 0]
           SquareOneSW: 1
              binarySW: 1
          aggressiveSW: 0
         developmentSW: 3


out_sol = 

      yalmiptime: 0.1916
      solvertime: 32.3930
            info: 'Successfully solved (sparsepop)'
         problem: 0
    solveroutput: [1x1 struct]
     solverinput: [1x1 struct]


obj =

        1160


ans =

    15     1


myvm =

   1.0e-05 *

   -0.4737
   -0.5084
   -0.3139
   -0.4380
   -0.5347
   -0.2622


myva =

   -1.2281
   -1.1950
   -1.3536
   -1.2595
   -1.1685
   -1.3966


formatted =

   1.0e+03 *

    1.1600    0.0338
   -0.0000   -0.0012
   -0.0000   -0.0012
   -0.0000   -0.0014
   -0.0000   -0.0013
   -0.0000   -0.0012
   -0.0000   -0.0014


tableTxt =

         |  DC VM  |   VA  | PWL1 VM |   VA  | PWL2 VM |   VA  |  IPM VM |   VA  |  SDP VM |   VA  |  POP VM |   VA  
---------|---------|-------|---------|-------|---------|-------|---------|-------|---------|-------|---------|-------
 Obj / T | 1360.00 |  0.04 | 1719.35 |  0.18 | 1540.48 |  1.54 | 1587.86 |  0.09 | 1587.86 |  0.89 | 1160.00 | 33.82 
    B1   |   1.00  |  0.00 |   0.98  |  0.00 |   0.98  |  0.00 |   0.98  |  0.00 |   0.98  | -0.00 |  -0.00  | -1.23 
    B2   |   1.00  |  1.72 |   0.94  | -1.77 |   0.95  |  0.20 |   0.96  |  0.07 |   0.96  |  0.07 |  -0.00  | -1.19 
    B3   |   1.00  |  0.26 |   1.02  |  3.90 |   1.01  |  1.79 |   1.01  |  2.24 |   1.01  |  2.24 |  -0.00  | -1.35 
    B4   |   1.00  | 10.38 |   0.96  |  3.68 |   0.98  |  7.79 |   0.99  |  7.23 |   0.99  |  7.23 |  -0.00  | -1.26 
    B5   |   1.00  | -6.74 |   0.96  | -4.89 |   0.95  | -6.17 |   0.95  | -6.00 |   0.95  | -6.00 |  -0.00  | -1.17 
    B6   |   1.00  | 20.83 |   1.02  | 12.35 |   1.05  | 17.04 |   1.05  | 16.39 |   1.05  | 16.39 |  -0.00  | -1.40 


>> 

==> tables3/garver6Zhang2013HV_m1_table.txt <==
             | DC VM |  VA  |  PWL1 VM  |  VA  |  PWL2 VM  |  VA  | IPM VM |  VA  | SDP VM |  VA  
-------------|-------|------|-----------|------|-----------|------|--------|------|--------|------
   Obj / T   |  0.00 | 0.03 | 467276.00 | 0.18 | 466412.00 | 1.33 |  0.00  | 0.08 |  0.00  | 2.15 
 RMSE / MAPE |  0.11 | 0.03 |    1.33   | 0.31 |    1.34   | 0.31 |  0.00  | 0.00 |  0.43  | 0.31 
      B1     |  1.00 | 0.00 |    1.00   | 0.00 |    1.00   | 0.00 |  1.01  | 0.00 |  0.40  | 0.00 
      B2     |  1.00 | 0.98 |    1.00   | 0.27 |    1.00   | 0.27 |  1.01  | 0.94 |  0.41  | 0.95 
      B3     |  1.00 | 3.13 |    1.01   | 0.83 |    1.00   | 0.84 |  1.03  | 2.90 |  0.41  | 2.94 
      B4     |  1.00 | 1.11 |    1.00   | 0.30 |    1.00   | 0.29 |  1.02  | 1.08 |  0.41  | 1.10 
      B5     |  1.00 | 0.41 |    1.00   | 0.11 |    1.00   | 0.11 |  1.01  | 0.39 |  0.40  | 0.40 
      B6     |  1.00 | 5.85 |    1.01   | 1.57 |    1.01   | 1.55 |  1.04  | 5.56 |  0.42  | 5.54 


==> tables3/garver6Zhang2013HV_table.txt <==
             |   DC VM   |  VA  |  PWL1 VM  |  VA  |  PWL2 VM  |  VA  |   IPM VM  |  VA  |   SDP VM  |  VA  
-------------|-----------|------|-----------|------|-----------|------|-----------|------|-----------|------
   Obj / T   | 465600.00 | 0.08 | 467276.00 | 0.11 | 466412.00 | 0.48 | 469456.78 | 0.09 | 469456.78 | 2.69 
 RMSE / MAPE |    0.16   | 0.05 |    1.27   | 0.31 |    1.27   | 0.31 |    0.00   | 0.00 |    0.00   | 0.00 
      B1     |    1.00   | 0.00 |    1.00   | 0.00 |    1.00   | 0.00 |    1.02   | 0.00 |    1.02   | 0.00 
      B2     |    1.00   | 0.98 |    1.00   | 0.27 |    1.00   | 0.27 |    1.03   | 0.91 |    1.03   | 0.91 
      B3     |    1.00   | 3.16 |    1.01   | 0.83 |    1.00   | 0.84 |    1.05   | 2.86 |    1.05   | 2.86 
      B4     |    1.00   | 1.10 |    1.00   | 0.30 |    1.00   | 0.29 |    1.03   | 1.03 |    1.03   | 1.03 
      B5     |    1.00   | 0.41 |    1.00   | 0.11 |    1.00   | 0.11 |    1.03   | 0.38 |    1.03   | 0.38 
      B6     |    1.00   | 5.81 |    1.01   | 1.57 |    1.01   | 1.55 |    1.05   | 5.34 |    1.05   | 5.34 


==> tables3/garver6y_000_table.txt <==
             | DC VM |  VA  | PWL1 VM |  VA  | PWL2 VM |  VA  | IPM VM |  VA  | SDP VM |  VA  
-------------|-------|------|---------|------|---------|------|--------|------|--------|------
   Obj / T   |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
 RMSE / MAPE |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B1     |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B2     |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B3     |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B4     |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B5     |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B6     |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 


==> tables3/garver6y_001_table.txt <==
             |  DC VM  |   VA   | PWL1 VM |  VA  | PWL2 VM |  VA  | IPM VM |  VA  | SDP VM |  VA  
-------------|---------|--------|---------|------|---------|------|--------|------|--------|------
   Obj / T   | 1840.00 |  0.75  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
 RMSE / MAPE |   6.67  |  1.99  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B1     |   1.00  |  0.00  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B2     |   1.00  |  6.11  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B3     |   1.00  |  7.64  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B4     |   1.00  | -18.33 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B5     |   1.00  |  -3.06 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B6     |   1.00  |  37.05 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 


==> tables3/garver6y_010_table.txt <==
             | DC VM |  VA  | PWL1 VM |  VA  | PWL2 VM |  VA  | IPM VM |  VA  | SDP VM |  VA  
-------------|-------|------|---------|------|---------|------|--------|------|--------|------
   Obj / T   |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
 RMSE / MAPE |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B1     |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B2     |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B3     |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B4     |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B5     |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B6     |  0.00 | 0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 


==> tables3/garver6y_011_table.txt <==
             |  DC VM  |   VA  | PWL1 VM |  VA  | PWL2 VM |  VA  | IPM VM |  VA  | SDP VM |  VA  
-------------|---------|-------|---------|------|---------|------|--------|------|--------|------
   Obj / T   | 1360.00 |  0.04 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
 RMSE / MAPE |   9.78  |  1.27 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B1     |   1.00  |  0.00 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B2     |   1.00  | -7.78 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B3     |   1.00  |  1.55 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B4     |   1.00  | 20.78 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B5     |   1.00  | -6.10 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B6     |   1.00  | 36.60 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 


==> tables3/garver6y_100_table.txt <==
             |  DC VM  |   VA   | PWL1 VM |  VA  | PWL2 VM |  VA  | IPM VM |  VA  | SDP VM |  VA  
-------------|---------|--------|---------|------|---------|------|--------|------|--------|------
   Obj / T   | 1840.00 |  0.03  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
 RMSE / MAPE |   6.67  |  1.99  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B1     |   1.00  |  0.00  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B2     |   1.00  |  6.11  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B3     |   1.00  |  7.64  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B4     |   1.00  | -18.33 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B5     |   1.00  |  -3.06 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B6     |   1.00  |  37.05 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 


==> tables3/garver6y_101_table.txt <==
             |  DC VM  |   VA  | PWL1 VM |   VA  | PWL2 VM |   VA  |  IPM VM |   VA  |  SDP VM |   VA  
-------------|---------|-------|---------|-------|---------|-------|---------|-------|---------|-------
   Obj / T   | 1360.00 |  0.04 | 1786.11 |  0.18 | 1717.66 |  1.39 | 1736.84 |  0.16 | 1736.84 |  1.04 
 RMSE / MAPE |   5.91  |  1.21 |   2.63  |  0.67 |   0.08  |  0.02 |   0.00  |  0.00 |   0.00  |  0.00 
      B1     |   1.00  |  0.00 |   0.96  |  0.00 |   0.98  |  0.00 |   0.98  |  0.00 |   0.98  |  0.00 
      B2     |   1.00  |  6.75 |   0.93  |  5.12 |   0.95  |  1.06 |   0.95  |  1.21 |   0.95  |  1.21 
      B3     |   1.00  | -5.79 |   1.01  |  4.19 |   1.02  |  0.69 |   1.01  |  0.80 |   1.01  |  0.80 
      B4     |   1.00  | 21.00 |   0.96  | 14.57 |   0.98  |  9.64 |   0.98  |  9.76 |   0.98  |  9.76 
      B5     |   1.00  | -9.77 |   0.94  | -4.92 |   0.95  | -6.63 |   0.95  | -6.74 |   0.95  | -6.74 
      B6     |   1.00  | 33.98 |   1.03  | 24.94 |   1.04  | 19.38 |   1.05  | 19.51 |   1.05  | 19.51 


==> tables3/garver6y_110_table.txt <==
             |  DC VM  |   VA   | PWL1 VM |  VA  | PWL2 VM |  VA  | IPM VM |  VA  | SDP VM |  VA  
-------------|---------|--------|---------|------|---------|------|--------|------|--------|------
   Obj / T   | 1412.22 |  0.03  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
 RMSE / MAPE |   7.85  |  -1.29 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B1     |   1.00  |  0.00  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B2     |   1.00  |  6.11  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B3     |   1.00  |  7.64  |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B4     |   1.00  | -18.33 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B5     |   1.00  |  -3.06 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 
      B6     |   1.00  |  37.05 |   0.00  | 0.00 |   0.00  | 0.00 |  0.00  | 0.00 |  0.00  | 0.00 


==> tables3/garver6y_111_table.txt <==
             |  DC VM  |   VA  | PWL1 VM |   VA  | PWL2 VM |   VA  |  IPM VM |   VA  |  SDP VM |   VA  
-------------|---------|-------|---------|-------|---------|-------|---------|-------|---------|-------
   Obj / T   | 1360.00 |  0.03 | 1719.35 |  0.23 | 1540.48 |  2.84 | 1587.86 |  0.09 | 1587.86 |  0.88 
 RMSE / MAPE |   1.75  |  2.01 |   1.74  |  2.21 |   0.29  |  0.17 |   0.00  |  0.00 |   0.00  |  0.00 
      B1     |   1.00  |  0.00 |   0.98  |  0.00 |   0.98  |  0.00 |   0.98  |  0.00 |   0.98  | -0.00 
      B2     |   1.00  |  1.72 |   0.94  | -1.77 |   0.95  |  0.20 |   0.96  |  0.07 |   0.96  |  0.07 
      B3     |   1.00  |  0.26 |   1.02  |  3.90 |   1.01  |  1.79 |   1.01  |  2.24 |   1.01  |  2.24 
      B4     |   1.00  | 10.38 |   0.96  |  3.68 |   0.98  |  7.79 |   0.99  |  7.23 |   0.99  |  7.23 
      B5     |   1.00  | -6.74 |   0.96  | -4.89 |   0.95  | -6.17 |   0.95  | -6.00 |   0.95  | -6.00 
      B6     |   1.00  | 20.83 |   1.02  | 12.35 |   1.05  | 17.04 |   1.05  | 16.39 |   1.05  | 16.39 

